SWAM: Revisiting Swap and OOMK for Improving Application Responsiveness on Mobile Devices

Existing memory reclamation policies on mobile devices may be no longer valid because they have negative effects on the response time of running applications. In this paper, we propose SWAM, a new integrated memory management technique that complements the shortcomings of both the swapping and killing mechanism in mobile devices and improves the application responsiveness. SWAM consists of (1) Adaptive Swap that performs swapping adaptively into memory or storage device while managing the swap space dynamically, (2) OOM Cleaner that reclaims shared object pages in the swap space to secure available memory and storage space, and (3) EOOM Killer that terminates processes in the worst case while prioritizing the lowest initialization cost applications as victim processes first. Experimental results demonstrate that SWAM significantly reduces the number of applications killed by OOMK (6.5x lower), and improves application launch time (36% faster) and response time (41% faster), compared to the conventional schemes.

==> workspace/01-atc22-rebuttal.txt <==

################## ATC'22, SWAM, reberttal schedule
4/12(tue) 21:00 ~ 4/13(wed) 10:00
 - 논문리뷰 내용 정리 (임근식)
 - 대응방안 정리 (임근식)

4/13(wed) 11:00 ~ 12:00
 - 강동현 교수 리뷰 

4/13(wed) 15:00 ~ 17:00
 - 박종규 박사과정 리뷰 

4/13(wed) 22:00 ~ 24:00
 - 엄영익 교수님 리뷰
   . 14시 보게 될경우, 저녁 10시까지 가능 
   . 밤에 보게 될경우, (익일)새벽 05시까지 가능

4/14(thu) ~ 08:59 
  - 제출 완료



################## 추후 다음 학회 리스트 (소팅: 월별 제출일자 기준)
1. ATC (1/13), https://www.usenix.org/conference/atc22/call-for-papers
2. EMSOFT (4/7), https://esweek.org/emsoft-call-for-papers-page/
3. RTSS (5/26), http://2022.rtss.org/
4. Mobicom (summer: 8/20, winter: 3/25), https://www.sigmobile.org/mobicom/2022/
5. Eurosys (10/9), https://2022.eurosys.org/calls/call-for-papers/
6. DAC (11/22), https://www.dac.com/Conference/2022-Call-for-Contributions/
7. MobiSys (12/20), https://www.sigmobile.org/mobisys/2022/




################## 리뷰 내용 정리 (리뷰어 5명) : 

1. Reviewer A: 4, 스토리지에서 스왑이 소비할 수 있는 공간을 제한에 대해 얘기함 (예: 카메라 앱)

2. Reviewer B: 1, 수치가 이해하기 매우 어렵다(예: 그림 3a, 표 3). 실험의 세부 사항 명확하지 않다.  (예: 실험시간 1/2주, 테스트방법, 여러주 동안 관찰 내용의 동일여부, 등)

3. Reviewer C: 2, 실험의 워크로드가 완전하게 설명되지 않았다. (예: 응용이 어떻게 사용되었는가?, 응용들이 idle이었는가? 실험시 부하가 동일하도록 반복 가능한 작업셋트 이었나? 4주간의 흔적이  어떻게 수집되었나? ) (**AR:1/2**). 디자인과 관찰이 어떻게 일치하는지 불분명하다. (예: SO/XML 관찰이 OOM 킬러의 문제를 줄이는것에 집중하지 않고, 앱 종료의 우선순위 지정에 집중하는 것은, 자칫 앱의 시작 시간을 최적화하지 않아도 되는 잘못된 얘기를 초래할수 있다.)

4. Reviewer D: 2, 안드로이드 12 (2021.10)가 많은 이슈를 해결했을수 있다. 사용자가 3, 6개월돌안 한 번도 실행한 적이 없는 응용 프로그램에서 많은 양의 메모리와 스왑을 회수한다. 최대 절전 모드에서 사용자가 최근에 사용하지 않은 응용 프로그램은 (a) 백그라운드에서 실행할 수 없으며 (b) 푸시 알림을 받을 수 없으며 (c) 앱 캐시에 있는 파일이 삭제된다. 응용 프로그램을 3개월 동안 사용하지 않은 경우 사용자가 가까운 장래에 응용 프로그램을 열 가능성이 거의 없으므로  재시작 시간이 더 걸리더라도 누가 신경을 쓰는가?

5. Reviewer E: 2, 논문이 모바일 플랫폼에 너무 집중되어 있다. 모바일 플랫폼과 데스크톱 시스템 간의 경계가 점점 모호해지고 있다. 따라서, SWAM을 일반화할 수 있고, 모바일 플랫폼 외부에서 사용할 수 있는 것을 설명할 수 있습니까? (**AR:2/2**)


################## 대응 방안 정리 (리뷰어별): 

리뷰어분들의 의미 있는 의견에 진심으로 감사드립니다. 
여기에서 모든 질문에 답할 수는 없지만, 우리는 500 단어로 중요 및 공통 질문에 답변을 드립니다.

## Reviewer A:

On-demand SWAP은 swap 공간이 동적으로 무한으로 생성할수 있으나, 모바일 디바이스의 유한공 저장장치 공간 상황을 다룹니다. oom cleaner의 ISIP erasor은 swap 공간의 SO 페이지만을 제거하기 때문에 사용자 저장공간을 확보할뿐만 아니라, 실행중인 프로세스를 죽이지 않습니다. (쓰레솔드에 대한 개런티가 없는한,...이론적 개런티는 못하나, 날짜별로 제거하기때문에 실제 환경에서는 발생할 가능성이 없다.) 

## Reviewer B:
4페이지 좌측 상단에서 설명된 바와 같이, Fig 3.a의 그래프를 요약하면, 
부팅시 53번째 앱이 시작될때,  swap이 사용되고, 안드로이드 앱들의 평균 응답시간이, 1.7배까지 악화되었음을 의미하며, 
그리고, 176번째 앱이 시작될때, swap 공간이 가득차고, 안드로이드 앱들의 평균 응답시간이, 2.6배까지 악화되었음을 의미합니다. 
이것은 폰에 설치되는 앱들이 증가할수록 앱들의 평균 응답시간이 더 심각해짐을 의미합니다. 

5.2 섹션에서 우리는 14 days (2 weeks) 까지, SWAM의 OOMK횟수가 0회이고, 기존 시스템이 유사한 패턴을 가졌기 때문에, 우리는 7 days (1week)와 14 days (2week)의 그래프 표현을 논문에서 생략하였습니다.  이때 우리가 multi-week 관찰이 필요한 이유는 실행되는 앱수가 증가하고,  앱들간 메모리 경쟁이 증가할수록 사용자 경험이 악화되기 때문입니다. 
(1,2주는 왜 생략했는지 설명한다. 실험환경에 대한 설명도 기술...)
 --> 어디가면 그러한 내용이 있다고 보충 답변하자. 

## Reviewer C:

기존의 swapping메커니즘은 SO 페이지 등의 우선 순위를 지정하는 적절한 정책 제어가 부족합니다. 즉, 앱들의 SO페이지들이 다른 앱들과 서로 공유되는 맥락에서 모든 SO 페이지가 동등하게 제어됩니다. (논문 내용의 해당 내용을 인용/포인팅 하면서 답변하자)

OOM Killer는 SO/XML  cost estimator에 의해 계산된 최근 모바일 앱들의 속성 값을 이용할수 있기 때문에victim 프로세스를 더 똑똑하게 결정할수 있습니다. Observation에서 현대 모바일앱들의 SO/XML 변환 비용들은 실제로 eval. 섹션의 그림 9에서 얼마나 효과적일수 있는지 실험 결과를 나타내었습니다. 

5.1의 methodology에서 우리는 1/2/3/4 단계로 평가를 위한 workload과정을 설명합니다. 
(1)에서 설명한 116개의 앱이 자동으로 실행되고 나면, 백그라운드 앱으로써 주기적으로 실행이되고 메모리 공간을 점유 합니다. 만약 이러한 앱들이 강제 종료되는 경우 5.3.1절에서 설명한 "adb shell am instrument" 설비로 주기적으로 호출하였습니다. 우리는 4주간의 aging test를 통하여 실용적 아이디어 여부를 실험하였고, 4주동안의 trace들은 안드로이드 dumpsys를 통하여 수집하였습니다. 



## Reviewer D:
우리가 SWAM 효과를 실험을 할때 Android 11이 최신 버젼이었고, aging test를 위하여 4주 (28일)간의 실험을 수행하였다.
Android 11 (API 30)개발자 미리보기 3에서 개발자는새로운 기능 "권한 자동 취소"를 추가했습니다. 
애플리케이션이 몇 달 동안 사용되지 않은 경우 사용자가 부여한 모든 권한을 자동으로 취소합니다. 
Android 12 (API 31)에서 개발자는 일종의 최대 절전 모드를 활성화하는 새로운 기능으로 
"사용하지 않는 앱"의 개념을 확장하였다. 
https://developer.android.com/about/versions/11/privacy/permissions?hl=ko
https://source.android.com/devices/tech/perf/hiber

Android12의 App Hibernation 사용자가 몇개월 동안 사용 않한 앱들은 (예: 3개월, 6개월) 백그라운드 실행을 중단 할수 있다. 
반면,  SWAM은 최근에 빈번하게 사용하는 앱들의 SO페이지를 제거하여 여유 메모리를 확보하면서도, 실행중인 프로세스를 죽이지 않는다. App Hibernation과 SWAM은 각각 타겟팅 하는 앱 종류가 다르다. 따라서, 2개의 아이디어가 서로 협력하며 공존할수 있다. 


## Reviewer E:

SWAM은 모바일 디바이스 환경을 타겟팅으로 하였으나, 리눅스 커널과 SO 라이브러리 위에서 동작하기 때문에, 일반적인 리눅스 배포판에서도 완변하게 호환 및 이식이 가능하다. 우리는 동시에 실행되는 메모리량이 많고, 사용자와 foreground 앱의 통신이 매우 중요한 안드로이드 디바이스에서 실혐을 하였다. 



## ATC 이메일 내용: 


* Sender : USENIX ATC '22 HotCRP <noreply@atc22.usenix.hotcrp.com>
* Date : 2022-04-11 11:23 (GMT+9)
* Title : [USENIX ATC '22] Author response phase: submission #437 "SWAM: Revisiting Swap and OOMK for..."

Dear authors,

Thanks again for your submission to ATC 2022!

We're now entering the author response phase, where you will have three 
days to respond to reviewers’ feedback. The additional information you 
provide will aid the remainder of the review and discussion process.

We've included draft reviews for your paper below.  Note that these 
reviews reflect the reviewers' current feedback on your paper, and are 
subject to change as we complete the review process; also in some cases 
there are additional reviews yet to be submitted.

You'll see that the feedback form includes a field for questions that 
the reviewers want you to address in your response (e.g., clarification 
on points that are confusing in the paper, comparison with an uncited 
piece of related work, or a flaw they've discovered
in your submission).

If you choose to submit a reply, please focus your response on 
correcting factual errors in the reviews and/or directly addressing 
questions posed by the reviewers.

Your response should be limited to clarifying your submitted work, and 
should not include new experiments or data, describe additional work 
completed since submission, or promise additional work to follow. 
Comments of this nature will be disregarded by the reviewers.

Submission of a response is optional. Responses are required to be under 
500 words; reviewers will not be reading longer rebuttals. Excessively 
long rebuttals might result in the paper's rejection.

The deadline to submit your response is Wednesday April 13, 23:59 GMT. 
No extensions allowed.

Contact Noa Zilberman and Jiri Schindler at atc22chairs@usenix.org with 
any questions or concerns.

- USENIX ATC '22 Submissions




End.




==> workspace/02-paper-strategy.txt <==


====================================
SWAM Paper 전략 (Plan / TODO) 
====================================
(Apr-11-2022)


1. 배경: 
다음 단계를 위해 본격적으로 논문 수정작업을 진행해야 할 것 같네요.
이번 review comments들 반영해서 어떻게 논문 improve 할 지 생각/정리/미팅.
- 엄영익 교수님 (Apr-14-2022) 


2. 다른 학회 월별 후보 리스트 (정렬: 1 ~ 12월까지 제출일자 기준)
   1) ATC (1/13)     , https://www.usenix.org/conference/atc22/call-for-papers
   2) EMSOFT (4/7)   , https://esweek.org/emsoft-call-for-papers-page/
   3) RTSS (5/26)    , http://2022.rtss.org/
   4) Mobicom (summer: 8/20, winter: 3/25), https://www.sigmobile.org/mobicom/2022/
   5) Eurosys (10/9) , https://2022.eurosys.org/calls/call-for-papers/
   6) DAC (11/22)    , https://www.dac.com/Conference/2022-Call-for-Contributions/
   7) MobiSys (12/20), https://www.sigmobile.org/mobisys/2022/


3. SWAM 의 전체동작 구조도, 그림 추가 (위치: 디자인 섹션)
   - SWAM의 전체 동작 구조도를 나타내는 그림 추가 (3개 컴포넌트들의 상호 동작 순서 구조)
     . (1) On-demand Swap은 so page들을 "ZRAM/SWAM files" 영역으로 zram-out/swap-out을 수행하고, 
     . (2) OOM Cleaner는so page들을 "ZRAM/ SWAM files"영역으로부터 swap-clean을 수행합니다. 
   - 추가할 전체동작구조도에 맞게 논문의 Abstract, Intro, Design(Sec.4) 등 관련 섹선 모두 수정.


4. 수정할 내용
   - (Sec. 2.1) "can be emulated...": 어휘 교정. 
     . 예)스토리지의 스왑 공간이 실제 메모리 공간이 아니나, 마치 메모리 공간인 것처럼 이용된다. 
   - Figure 3a의 그래프가 눈으로 바로 이해되도록 개선   
      (53번째 앱이 시작될때) 앱 응답시간이, 1.7배까지 악화되었고,
      (176번째 앱이 시작될때) 앱 응답시간이, 2.6배까지 악화되었습니다.
   - Related work: Table 3을 그냥 제거하고, swam 전체 동작 구조도 추가로 인한 지면 부족 해소하자. 


5. ATC2022 리뷰 커멘트 반영
   - 실험: 안드로이드 버전 업그레이드후 재실험 (특이사항: 1개월 소요)
     . 변경전: Android 11 (Sep-8-2020)
     . 변경후: Android 12 (Oct-4-2021, App Hibernation)
   - ATC2022 Rebuttal, 논문 업데이트
     . Reviewer #A: swap space threshold (user storage space) 
     . Reviewer #B: 1/2/3/4w (Fig. 6), Fig. 3a
     . Reviewer #C: existing swap's priority (# of ref. SO), workload (methodology)
     . Reviewer #D: app hibernation (Android 12)
     . Reviewer #E: Standard Linux distro. as well as Android)


6. 기타
   - swam files의 동적 할당 설계, threashold의 추가 전략이 좋을까?
   - #C: 작성자는 사용자가 한 번도 실행한 적이 없는 응용 프로그램에서 많은 양의 메모리와 스왑을 사용하고 있다는 사실에 놀랐다고 말합니다. 불행히도 많은 복잡한 최적화를 제안하기 전에 "이 작업의 어느 정도를 수행해야 하는지"라는 질문은 묻지 않았습니다.
   - #D: 섹션 3.1(4페이지)에는 "53번째 응용 프로그램이 백그라운드에서 시작될 때 첫 번째 스왑 아웃이 트리거됩니다.... 그 이유는 제조업체에서 198개 응용 프로그램을 설치했기 때문입니다..." 글쎄, 당신 의 문제가 있습니다
   - #D: 최신 핸드셋(또는 Android 12로 업그레이드되는 기존 핸드셋)에서는 제조업체가 설치한 많은 블로트웨어를 포함하여 사용하지 않는 애플리케이션은 설치되지 않으므로 훨씬 적은 수의 백그라운드 애플리케이션을 설치하여 평가를 다시 수행하는 것이 좋습니다. 백그라운드에서 실행할 수 있습니다. 이러한 기술 중 일부는 여전히 유용할 수 있습니다.
   - #E: 섹션 4에서는 자세한 설명으로 넘어가기 전에 높은 수준의 아이디어를 제공하는 것이 좋습니다. 각각의 해결 방법을 설명하기 전에 모든 문제를 나열하는 것도 좋습니다. 현재로서는 문제, 솔루션 및 보다 전통적인 접근 방식과의 비교가 혼합되어 있기 때문에 설명을 따르기가 다소 어렵습니다.
   - TBA 


################################################################################


(Apr-13-2022)

We sincerely appreciate the meaningful comments from the reviewers. We address the most critical/common questions as follows, considering the space limitation.

(1) Can the cleaning feature of long unused applications supported by Android 12 replace SWAM? (Reviewer-#D)
App hibernation[1] suggested in Android 12 has a similar mechanism in that it can retrieve memory from certain applications. However, it concentrates on suspending applications that have been idle for a long period of time (3 or 6 months). On the other hand, SWAM tries to secure free memory by reclaiming even the SO pages of recently executed applications without suspending the applications (p.6-right: 4.2 OOM Cleaner). Therefore, SWAM and App hibernation targets different applications, and we believe both can collaboratively operate.

(2) Is it possible to restrict the amount of swap space in the storage device? (Reviewer-#A,#D)
Theoretically, SWAM might consume a lot of the storage space to make free space on memory. However, we believe that it is unlikely to occur in real-world situations because SWAM systemically reduces the possibility of the aforementioned issue by freeing storage space with ISIP (p.6-right: 4.2 ISIP Eraser) and OOM Cleaner (p.8-right: 5.2 OOM Cleaner) in advance.

(3) Why did SWAM choose the Android platform over the standard Linux distribution? (Reviewer-#E)
SWAM's three major components (p.5-left: Figure 5) are built on top of the Linux kernel and the native C/C++ SO library, and they are completely compatible with and easily portable to other Linux distributions. In our paper, we target Android because its memory shortage issue has a more detrimental effect on the user experience since foreground applications directly communicate with users.

(4) What are the experimental environments and workloads in detail? (Reviewer-#B,#C)
We performed the evaluation for 4 weeks to clearly verify the effectiveness of SWAM. In the submitted paper, we omitted the first- and second-week results because OOMK in SWAM is enabled after 3 weeks (p.8-left: 5.2 On-Demand Swap). In addition, we repetitively conducted the same experiments for our evaluation.
For workloads, 116 applications were run in the background at boot time. They were restarted over and over again with the "adb shell am instrument" command (p.9-right: 5.3.1). We created a virtual memory pool with a capacity of 1,024 MB to simulate dynamically allocated memory in response to user inputs (p.7-right: 5.1 Methodology). In this case, each experiment is done with the same working set and the same load.

(5) Isn't it possible for the existing swapping mechanism, similar to SWAM, to manage the priority of SO pages? (Reviewer-#C)
Although the SO pages of most mobile applications are not shared with other applications (p.4-left: 3.2), the existing swapping mechanism[2] cannot detect the number of processes referencing each SO page (p.5-right: 4.1 Dynamic Swap Allocator). SWAM, in contrast to the existing swapping technique[2], detects the number of processes referencing each SO page and prioritize non-shared SO pages for swap-out (p.6-left-[7th-line]: 4.1 Unioning).

Finally, we will try to improve the clarity of our paper with the comments of the reviewers and demonstrate the SWAM concept at a high level.

[1]https://source.android.com/devices/tech/perf/hiber
[2]https://lwn.net/Articles/690079/ 



이상. 

 

==> workspace/20221201-pc-discussion-reply.txt <==


- Dec. 16th - Authors submit proposed changes and a response to the
reviewers' comments. (You can reiterate parts of your rebuttal in the response).

- Dec. 23rd - Shepherd approves the proposed changes or suggests modifications.

- Feb. 17th - Authors submit the revised version.

- Feb. 24th - Approval from the shepherds and the final paper acceptance (or rejection)      https://mobicom23.hotcrp.com/paper/207

--------------------------------------------------------------------------------------------------------

@A122 Nov 2022
PC Discussion: The paper was accepted online with minimal discussion. The authors are strongly suggested to address all the reviewers' comments. Moreover, the authors should explain why memory operations and the number of killed processes increase every day. The rebuttal says "We performed the same automated tests (step 3) every day for 1.5 hours without a reboot process for 4 weeks." What happens during the remaining 22.5 hours of each day? Are the apps still running or not? If they are all killed (and restarted the next day for the next 1.5-hour experiment), why do the memory operations and the number of killed processes increase every day?


Our Answer:

What happens during the remaining 22.5 hours of each day? 
사용자 입력이 없는 22.5 시간 동안, 백그라운드 서비스들이 (See Section 3.2 Memory Space Consumption) 주기적으로 동작하기 때문에 스마트폰의 메모리 사용량이 점차 증가합니다. 
During the 22.5 hours without user input, the smartphone's memory usage gradually increases as background services operate periodically.



Are the apps still running or not? 
사용자 앱들은 22.5 시간 동안 여전히 종료되지 않은 상태를 유지됩니다. 이것은 사용자가 다시 앱을 사용할때 모바일 플랫폼이 사용에게 빠른 론칭시간과 응답시간을 제공하기 위한 것입니다.
User applications still remain in a state that has not been terminated for 22.5 hours. This is for the mobile platform to provide the user with a fast launch and response time when reusing the application.

If they are all killed (and restarted the next day for the next 1.5-hour experiment), why do the memory operations and the number of killed processes increase every day?
다음날,  1.5시간 동안 자동화된 사용자 입력 실험이 실행될때 (See Section 5.1, Table1) 죽었던 앱들은 다시 메모리에 적재됩니다. 뿐만 아니라, 22.5 시간동안 백그라운드 서비스들이 사용하는 메모리 사용량도 점차적으로 증가합니다. 
The next day, when the automated user input test is conducted for 1.5 hours (See Section 5.1, Table 1), the killed applications are loaded again in memory. In addition, the memory capacity used by background services for 22.5 hours gradually increase. Thus, memory reclamation operations and the termination of processes occur the next day as well.


END.

==> workspace/best-papers.txt <==



## Best Papers 

1. USENIX
Conferences: USENIX ATC, OSDI, USENIX Security, NSDI, USENIX FAST, ...
https://www.usenix.org/conferences/best-papers

2. ACM
Conferences: MobileHCI, ACM SIGPLAN, ACM SIGMETRICS, ESEC/FSE, ASE, SYSTOR, ASPLOS, ACM MobiCom, PLDI, ACM EuroSys, Micro, SIMOD, ...
https://www.acm.org/conferences/best-paper-awards

3. IEEE
Journals: IEEE Micro, IEEE Transactions on Computers, IEEE Transactions on Parallel and Distributed Systems, ...
https://www.computer.org/publications/best-paper-award-winners

-----------------------------------------------------------------

## I/O Stack Optimization for Smartphones (ATC 2013)
Authors: 
Sooman Jeong, Hanyang University; Kisung Lee, Samsung Electronics; Seongjin Lee, Hanyang University; Seoungbum Son, Samsung Electronics; Youjip Won, Hanyang University
Awarded Best Paper!  
https://www.usenix.org/conference/atc13/technical-sessions/presentation/jeong

## Unioning of the Buffer Cache and Journaling Layers with Non-volatile Memory (ATC 2013)
Authors:
Eunji Lee and Hyokyung Bahn, Ewha University; Sam H. Noh, Hongik University
Awarded Best Paper! 
https://www.usenix.org/conference/fast13/technical-sessions/presentation/lee


## Barrier-Enabled IO Stack for Flash Storage (FAST 2018)
Authors: 
Youjip Won, Hanyang University; Jaemin Jung, Texas A&M University; Gyeongyeol Choi, Joontaek Oh, and Seongbae Son, Hanyang University; Jooyoung Hwang and Sangyeun Cho, Samsung Electronics
Awarded Best Paper!
https://www.usenix.org/conference/fast18/presentation/won



END of LINE.



==> workspace/bullet-items.txt <==


## Galaxy Firmware

https://doc.samsungmobile.com/SM-N960N/KTC/doc.html

## 상용 폰 업데이트: firmware update 쥬기:
1. 신규폰은 1개월 마다  최소 1회 업데이트 제공
2. 1년후 3개월 마다 1-2회 업데이트  제공


갤럭시탭 S5E:
https://doc.samsungmobile.com/SM-T720/KOO/doc.html

갤럭시 노트9:
https://doc.samsungmobile.com/SM-N960N/SKC/doc.html  (Galaxy Note9)


갤럭시S21:
https://doc.samsungmobile.com/SM-G991B/XEH/doc.html (Galaxy S21 , update notify)


이상.



===============
BULLET ITEMS
===============


* major related work

ATC 1999, Improving application performance through swap compression , pp. 1-12.

EMSoft 2014, Building High-Performance Smartphones via Non-Volatile Memory: The Swap Approach, pp. 1-10

TCE 2016,  In-Memory File System with Efficient Swap Support for Mobile Smart Devices, pp. 1-7

TECS 2017, Application-aware swapping for mobile system, pp. 1-19 (one column)

DAC 2017, SmartSwap, High performance and user experience friendly swapping in mobile system, pp. 1-6

ATC 2020, Marvin, End the meaningless process killing, pp. 1-15

* dram size change of smart phone for decade (2010-2020):
dram size가 2010 - 2020 사이에 17x증가하였다.  그 덕분에 사용자가 자주 사용하는 앱들이 사용자의 결재없이 갑자기  kill 당하는 빈번도가 현저히 낮아졌다. 그러나  dram size 증가는 개발자의 앱 사이즈 증가와  사용자의 앱  실행 갯수를 계속 증가시키는 기회를 제공하였다. 그결과 모바일 디바이스의 메모리의 부족문제는 최근에도 발생하고 있다. 우리는 대용량 메모리 채택 (예: 8gb/12gb)에도 불구하고, 여전히 발생하는 사용자 메모리 부족 문제를 재방문한다.

2010 512mb (galaxy s) , 1500mah
2011 1gb (galaxy s2), 1650mah
2012 1gb (galaxy s3), 2100mah
2013 2gb (s4), 2600mah - use zram (android 4.2.2)
2014 2gb (s5), 2800mah
2015 3gb (s6), 2550mah (non-repalacble), ufs 2.0(first)
2016 4gb (s7), 3000mah,  ufs 2.0
2017 4gb (s8), 3000mah, ufs 2.0
2018 4gb (s9), 3000mah, ufs 2.1
2019  6gb/8gb (s10), 3100mah, ufs 2.1
2020 8gb/12gb (s20), 4000mah, ufs 3.0
(출처, https://m.gsmarena.com/samsung_galaxy_s7_(usa)-7960.php)

* emmc(~s5) vs. eufs (s6 ~)

The Samsung Galaxy S6 family (2015) is the first shipping implementation of UFS (Universal Flash Storage) 2.0 standard, which makes the internal storage model less like an SD card in nature.

Samsung claims this new 256GB UFS 2.0 chip (S7) is capable of handling read speeds of up to 850MB/s and write speeds of up to 260MB/s – three times as fast as high-end MicroSD cards.

* 최근 모바일폰의 리부팅 (clean restart) 빈번도: 
사용자는 모바일폰을 리부팅하지  않는다. 특히 갤럭시 S6 (2015)부터는 배터리가 빌트인이기 때문에 배터리 교체로 인한  리부팅 상황도 없다. 요약하면 (1) 펌웨어 업데이트, (2) 배터리 방전의 경우에만 리부팅을 한다. 즉 사용자가 장기간 폰을  사용하면서 시작된 앱들을 clean restart하는 시점이 빈번하지 읺다. 이것은 수일이 지나고나면 swap 사용량의 시작을 초래한다. 특히 메모리 사용량이 100%에 도달하는 시점에 swap device의 사용으로 인한 io thrashing 및  cpu work으로 인한 배터리 소모 증가 문제를 발생시킨다.


* 모바일에서 왜 swap과 oom이 순차적 실행이 아닌 균형/조화를 이루어야 하는가?
모바일 디바이스에서 최우선 은 앱반응성 (=launch 타임) 및 사용자 웅답성 (=touch후 wait 시간)이다.  ( 앱반응성 > 사용자응답성 > 앱 상태 보존 > ... ). 요약하면, 사용자 반응성을 해치면서 swap 으로 프로세스 상태를 유지한다면 이것은  해결 방법이 아니다. 현재, 안드로이드는 kill 당한 앱을 재시작시 기존의 앱상태를 복원하기위한 API를 제공한다. 예를들어, 앱 개발자가 앱이 killl당할 때 핵심 데이터를 복원하는 API를 OnLowMemory (3) 사용할수 있다. - 주민호

https://developer.android.com/reference/android/app/Application

swap 동작은 모바일 디바이스의 메모리 압박이 심해질때 중요하지 않은 앱들이 계속하여 메모리 및 swap device에 상주하기때문에 앱반응성 및 사용자 응답성을 해친다. 이 경우 모든 프로세스를 keep하는 것보다 사용자 응답성을 손상시키는 시점에 도달시에 swap이 아닌 oom 동작을 우선시 (memory policy switching) 하는 것이 우리 논문의 핵심 아이디어이다. - 핵심 아이디어

제일 좋은게 어느 한쪽으로 치우치지 않도록 균형을 잡을수 있는, 진보적(oom), 보수적 (swap)구조의 장점들만을 모아서 만드는 하이브리드 구조, mobileswap 을 제안한다.


신규앱을 론칭하려는 시점에 여유메모리가 없는 경우이라면, OOM Killer가 시스템상에서 상대적으로 덜 중요한 프로세스를 즉시 kill함으로써 신규앱의 즉각적인 실행을 위해 필요한 여유메모리를 확보하는 것이 가장 빠른 방법이다. 즉 앱반응성과 사용자 응답성의 빠른 속도를 보장하기 위해서 SWAP과 OOM을 순차적으로 실행하는 설계 구조를 구축하지 않고, 상호 보완적으로 조화하도록 설계 하는 것이 효과적이다. 

안드로이드 최근 버젼은  포그라운드와 백그라운드 프로세스들 먕확히 뷴리하고, 백그라운드 프로세스들은 엄격히 oom을 실행시킨다. 앱개발자가 백그라운드 프로세스로 배터리 소모를 많이하는 경우가  (예: 푸시서비스 , 정보 gathering 프로세스 - 운동/위치 쿠래킹앱) 많기 때문이다. - 이승근

* 연구 논문 제목(약어): 
1. MobileSwap (*****)
1. Ghost Memory (***oo)
1. Ballon Memory
1. Bubble Memory
1. Bubble Bubble (BB)


* 핵심 아이디어: 
MobileSwap: Balancing SWAP and OOM for mobile device (under memory pressure).

* 문제: (SAC2020, intro) 
our study is in line with these works (기존연구 리스팅, 34, 35,37) 
in terms of solving the swap problem 
under memory pressure in the mobile system.


1. dynamic swap management: swap size를 자동 생성 및 소멸시킨다. 
   1.1 프로세스의 OOM 동작은 제어함으로써 프로세스의 상태 보존 및 프로세스 재시작 비용을 제거한다.
   1.2 swap in-out을 최소화하여  Disk I/O 비용 개선한다
   1.3 또한 dynamic swap approach는 모바일뿐만 아니라 서버 환경에서 유용하다. memory-intensive 빌드 프로세스들의 실행이 활발하게 실행될때 메모리 사용량이 거대해지면서 최근에 계속 실행즁인 앱들이 oom에의해 kill되는 이슈를 해결한다. 

2. mobile-aware swap mechanism (= selective operation between swap&oom)
   2.1. vip user process는 swap-out + OOM 를 last candidate으로 정의한다.
   2.2. idle time이 가장 높은 프로세스들을 swap-out 시킨다.

3. Re-cordinating relations between swap and OOM
   3.1 지정된 기간동안 swap-in이 없는 프로세스들은 여유 메모리 상황에 기반하여 OOM시킨다.
   3.2 swap-in 빈도수가 높은 프로세스들과 사용자가 재실행하는 빈도수가 높은 프로세스 (방법: dirty-page 체크)들을 swap-out 대상에서 열외 시킨다. 
   3.3 (user-space으로부터 Hint 정보를 받은후,) 사용자 응답시간이 덜 중요한 프로세스들을 (예: 서비스 데몬, 동기화 프로세스 )우선적으로 swap-out을 시킨다. 

4. 기타: 
  4.1 white, black list 관리: swap-out을 우선전적으로 실행해야 하는 리스트를 sysfs 인터페이스로 관리 (swap in-out 동작 빈도 최소화)
  4.2 *.so 파일의 사이즈 및 심볼수가 많은 파일들은 OOM을 하지 않도록 관리 (이유: symbole lookup 시간 수초 발생함.)
  4.3 ...



* 연구 논문 제목(상세): 2 items

1. Multiple swap space mechanism with dynamic allocation/deallocation 
  (목적: permanent process lifespan 보장, 사용자 허가 없는 kill 방지, 프로세스의 태스크/메모리/리소스파일 재생성 동작시간 제거)
  - Allocating/deallocating multiple swap spaces dynamically to prevent process's kill situation in mobile devices
     a. Managing a storage space efficiently with a fine-grained swap management
     b. Preventing a process's kill situation with a dynamic swap space mechanism

2. Improving an user responsiveness with an user-space aware swap mechanism
   (목적: 즉시 재시작 가능한 앱 구조 지원, .so의 심볼 look-up 동작 해소/ 프로세스들의 in-memory&in-swap 위치 관리)
  - Improving swap mechanism for user responsiveness of VIP processes in IoT devices
     a. How to keep healthy memory status by avoiding Page reclaim & OOM
     b. Ghost memory to guarantee instantly restartable applications

3. 페이지 회수와 OOM을 방지하기 위한 고스트 메모리 
(Ghost Memory for Preventing Page Reclaim and Out-of-Memory)
1. prevent suddern oom of memory-intensive foreground app (e.g. ai trainining, tf/pcl/chrome)
1. improve user responsiveness of apps
1. manage storage space dynamically with fine-grained swap allocation/deallocation
1. and so on

* Keywords:
1. hybrid swap space from zram swap, swap files and swap partitions
2. multiple-swap space
3. distributed-storage based logical memory approach
4. dynamic swap space management
5. multiple swap manager (efficient disk space) to taclke a lmk/oom
6. user responsiveness-aware dynamic swap mechanism in mobile systems
7. 기타 


* mobile에서 왜 swap이 사용될수 있는가?

과거 swap disk는 ram대비 평균적으로 100배까지 느린 swap의 access speed를 가지고 있었기때문에 swap보다 lmk/oom을 선택하였다. 그러나 swap disk로 사용하던 emmc (slc, mlc, tlc, qlc), ufs의 등장으로 ram대비 60배까지 느린 swap access speed를 가지게되었다. 그결과 zram, zswap, swap disk를 차별화된 우산순위 순으로 순차적 액새스를 도입하였다.



nvm (non-volatile memory) 의 dram에 가까운 속도, 저전력, high density  덕분에 swap disk으로써 사용되는 것이 효과적이다. 그럼에도 불구하고, nvm은 dram보다 write latency 및 write energy가 크기때문에 완벽하지 않다. 게다가 nand 수명의 제한이 있다. 따라서 전통적인 swap 메커니즘은 byte - addressbily nand를 인지하는 기법들이 (예: refinery swap with write-aware LRU, DR.Swap, M-CLOCK) 연구되어왔다.

* lmk, kswapd, oom
1. 전통 리눅스: kswapd --> oom
2. Android   : lmk --> kswapd --> oom

동작원리
a. lmk       : min-free-low (72mb)
b. kswapd: min-free-kbytes (8mb)
c. oom      : when os fails to free existing pages



* 논문 목표:
모바일폰 환경에서 사용자가 새로운 앱을 실행하려고 할때 필요한 공간의  여유 메모리가 충분히 있는 것이 모바일폰앱의 사용자 응답성에 중요하다. 즉 새 앱을 실행시에 필요로하는 메모리 용량보다 여유 메모리가 적을 경우 page reclaim, swap, oom 등의 동작은 근원적으로 사용자 응답성을  저하시킨다. 또한 기존에 실행된 앱들중에서 다시 자주 사용될 앱들이 무엇인지 사용자 공간의 앱으로부터 정보를 받아 커널이 자주 다시 반복 사용되는 앱들은 swap-in이 되는 빈반도를 최소화해야하고,  진화된 swap 메커니즘을 제안함으로써, 가능한 프로세스들이 oom 되지 않는 모바일 시스템 구조를 구축하는 것이 매우 중요하다.



* Background

메모리의 부족 현상은  근본적으로 RAM을 늘려서 해결해야 한다. 그러나,  일시적으로 메모리가 부족한 현상인 경우  SWAP 파일의 크기를 늘려 해결을 할수있다. 최근에 SSD가 빨라서 SWAP을 하더라도 과거 HDD에 비해서 사용성 및 효율성 면에서 유익하다.

swap의 주요 목적은 여유 메모리를 확보하기 위하여 최대한 process가  kill되는 상황을 사전에 예방하는 것이다. 이를 위해 swap은 저장장치를 메모리처럼 사용함으로써 주메모리의 가용 용량을 확보하는다. 이렇게하면 사용자의 허가 없이 운영체제가 process를 kill하는 (oom)동작을 예방할 수 있다. 즉 swap이 잘 준비된다면, OOM 동작의 빈번도를 최소화할수 있다.

한편 oom의 주요 목적은 여유 메모리를 확보하기 위하여 최근에 실행된적이 없는 process killing을 하는 것이다. 이를 위해, oom은 휴리스틱한 방법으로 non-vip process들을 순차적으로 kill한다. oom은 사용자의 허가없이 일방적으로 백그라운드 프로그램부터 포그라운드 프로그램까지 강제 종료 시키기 때문에 사용자가 빈번하게 사용하는 앱이 재시작될수 있다. 이러한 동작은 모바일폰에서 애플리케이션의 사용자 응답성을 악화시킨다. 따라서 oom이 동작하지 않은 메모리 관리 시스템을 설계하는 것이 중요하다. 

swap과 oom의 주요 역할을 요약하면 다음과 같다.  메모리 관리의 전체 동작 구조로 봤을때, 스왑은  사전에 치유하는 백신이고, OOM은 사고 이후에 치유하는 치료제에 비유될수 있다.

swap io 비용은 비싸기때문에 빈번한 swap-in, swap-out 동작은 앱의 성능 (예: 사용자 응답성) 에 치명적인 영향을 초래한다. 

1. process-aware swapping, app-aware swapping , 
1. nand 가격이 저렴해지고 있고, nand-aware swap mechanism 이 있었다. (garbage collection, wear leveling, out-of in-place, 등등)
1. 추가......

* 왜 모바일에서 swap 설비가 중요한가?
어느 정도의 Swap은 dram의 메모리 관리에 도움이 된다. 그러나  Swap 사이즈가 너무 많이 증가하면 순간적인 램 사용량 증가에 대비하지 못할뿐만 아니라 swap 저장장치의 수명도 줄어들수 있다. 따라서 swap io 회수를 최소화하거나,  dram을 추가하는 것이 좋다. 서버의 경우 slot를 통한 dram 증축이 용이하다. 그러나 모바일 디바이스의 경우 소형화 및 저전력을 위해 메모리 확장슬롯이 없다.  따라서, 모바일 시스템에서 swap을 개선하는 것이 매우 중요하다.

* swap or kill?
app을 재실행하는 비용을 생각해보자. 가능하면 kill하지 않는 것이 좋다. 새로 앱을 실행시 소요되는 비용( 예: 태스크 생성, 메모리 할당,  symbol의 look-up 시간) 을 없애기 위해 oom보다 swap이 효과적이다. 그러나 이러한 swap 또한 문제가 있다. swap-out시에 앱의 모든 내용물들을 디스크로 이동시키지 않을 경우에 여유 메모리 공간의 확보 전략이 oom보다 더 비효율적이다. (atc2020,  end the senseless killing) 예를들어 프로세스들이 공유하는 .so 파일들의 내용물은  (당장 실행되지 않아도 되어 kill 되어도 되는 )특정 프로세스가 in-use중인 경우에 이 .so 파일들은  swap-out 되지 않는다. 즉 memory-intensive app들이 실행되는 모바일 시스템의 경우에는 사용자 허가 없이 중요도가 낮은 프로세스들을 죽이는 정책이 종종 효율적일수 있다. 이와 같이 기존의 swap to oom 순서가 아닌  optionally oom to swap의 고려가 필요하다.


* 저장장치 기반의 swap이 왜 유익한가?
사용 중이 아니거나 다른 데이터 또는 긴급하게 필요하지 않은 RAM의 내용들을 관리하기 위해 운영체제는  일시적으로 스왑 파일에 그 내용물들을 페이징 (swap out) 한다. 이렇게 하면 애플리케이션들이 즉각적인 용도에 램의 공간을 더 효율적으로 사용할 수 있다.


* Related work:  journal and top-tier conf. 논문 조사 

기존연구 카테고리:
 - NAND 및 NVram 장치 채택
 - SWAP-in  빈번도 최소화
 - Compressed swap-ram(zram)



* (제안) 아이디어의 전체 동작 구조도:
1. swappniness = 0 (사용가능한 여유메모리가 0%일때 swap동작을 시작하자.!!)
2. zram-based  memory page saving to avoid io issue of disk swap
     - operation sequence: zram/zswap, ufs/emmc swap , sdcard swap
     - manage a swap with b+ tree
3. then, allocate/deallocate memory with multiple swap space
4. enable a distributed swap space to figure-out critical apps
5. swap-out does exclude  frequently-used processes for fast response and reducing # of disk io




* Abstract: 
실제로는 존재하지 않는 메모리이나, 논리적으로 동작가능한 메모리를 만들어서 분산시스템에  적용 및 실험하려고 합니다.

이 아이디어의 **첫번째** 목적은 사용자 응답성을 개선하기위하여 기존의 swap 메커니즘을 개선하는 것이다. 기존 연구들은 swap메카니즘의 disk io speed (io thrashing)을 최서화하기위하여 swap in/out 횟수 단축에 집중하였다. 그러나 본 논문은 사용자 응답성을 개선하기 위하여 프로세스의 모든 구성물 (예: stack, heap,  file-mapped page[.so], anonymous page[디바이스노드])를 swap-in 시키는것에 집중한다.  swapd는 sysfs를 통해 전달받은 플래그의 expedited/normal/none 값을 참조후 동작한다.

이 아이디어의 **두번째** 목적은 사용자 허가없이 kill되는 구조로 인한 프로새스의 반복작업을 해걀하기 위한 것이다. 예를들어, 서버에서 실행되는 빌드 프로세스들이 집중될때 발생하는 빌드 실패 및 빌드 지연을 해결하기 위한 것이다. 

일반적으로 릴리즈 시점에 가까워 질때 개발자들의 코드 변경 빈번도가 급증한다.  개발자들은 코드 변경을 적용하기 위하여 PR을 제출할때마다 빌드서버는 PR을 머징하기 전에 소스코드의 빌드를 수행한다.  빌드서버에서 수행중인 빌드 태스크 개수가 증가할때마다 빌드서버의 시스템 리소스의 사용률이 급증한다. 
멀티코어의 등장과 고용량 메모리의 도입은 이러한 빌드 태스크갯수 증가 이슈를 해결한다.  그러나 릴리즈 시점에 급증하는 갑작스런 태스크의 증가는 추가로 필요한 메모리를 할당할수 있는 여유 메모리가 없을때 운영체제는 최근에 사용되지 않았고,  과다한 메모리를 사용하는 태스크들을 강제로 종료한다. 이러한 메커니즘은 빌드를 실패한 태스크들이 빌드 작업을 보고 하지 못하는 상황을 만들어 낸다. 또한 빌드 태스크가 동일한 작업의 재실행을 반복 수행함으로써 시스템 리소스의 낭비를 초래한다. 

이 아이디어의 **세번째** 목적은 사용하지않는 디스크 공간의 낭비를 해결하기위하여 필요한 swap공간 만큼만 온디멘드로 동적으로 할당/해제하는 것이다.  기존의 연구들은 스왑공간으로 정적으로 할당하기때문에, 사용하지 않는 swap 디스크공간은 영원히 낭비된다. 반대로 swap 디스크공간이 추가로 필요시에 추가할딩하는 메카니즘을 지원하지 않는다. 이때문에 실행중인 플로세스들이 kill되는 이슈를 해걀하지 못하고 있다.



본 아이디어는 온디멘드로 동적으로 다중 스왑 공간들을 할당 및 해제하는 메카니즘을 제공하기 때문에, 사용자 허가없이 프로세스를 kill하는 문제를 해결한다. 또한, 사용자응답성을 획기적으로 개선하기위하여 기존 스왑메커니즘을 가능을 개선한다. 




* 목차:

소개
배경지식: page reclaim, oom, swap, LMK, ZSWAP, ZRAM, TMPFS
플랫폼 빌드 비용증가
- 패키지 재빌드 빈도
- 지속적인 통합 (CI)
..........



####서론

소프트웨어가 진화하면서 제공하는 기능이 많아지고 이에 따라 사이즈도 비대해지고 있다. 하나의 소프트웨어가 100MB이상의 크기를 가지는 소스가 많아 지고 있다. (예: chrome, Tensorflow, PCL library 등등)  이런 소프트웨의 빌드시간이 전체 빌드시간의 50%를 차지할 정도로 소프트웨의 빌드시간을 많이 잡아먹고 있다.

소스코드를 빌드하는 도중에 사용가능한 여유 메모리가 0 상태에 도달하면서  더이상 여유 메모리를 할당받지 못하고 Out-of-Memory 상황이 발생한다. 이 상황때문에 소스코드를 한창 빌드하다가 도중에 실패한다. 그리고나서 다시 빌드를 재시도하는 상황이 빈번해지고 있다. 

소스코드를 빌드할때 부족한 메모리의 발생현상을 DRAM 을 물리적으로 확장하여 해결할수 있다. 그러나 이것은 추가적인 비용이 발생하고,  소프트웨어코드를 빌드할때 추가로 필요한 여유 메모리 용량을 정확인 계산 할수 없다. 이유는 필요한 메모리 양은 정적이지 않고 그때그때 변하는 동적인 상황이기 때문이다. 

우리는 이러한 문제를 소프트웨어로 이 문제를 해결할수 있다. 실제로 많은 실험 결과 빌드하는 도중에 특정 기간에 집중하여  추가 메모리가 필요하는 것이 대부분이기 때문이다.  전체 빌드시간이 100분이라면 비대한 메모리를 필요로 하는 지점은  3분을 차지할 정도로 짧은 시간이었다. 따라서 우리는 이 기간동안 완충시킬수 있는 치료제가 있다면 이문제를 하드웨어적인 비용없이 효과적으로 해결이 가능하다. 예를 들어 LD가 동작하는 linking 시점 또는 비교적큰 *.o 파일을 컴파일할때이기때문에 tensorflow의 경우에 그 시간은 고작  최대 2분 이내이다라는 사실이다. 재미난 사실은 inactive anonymous pages 들을 swap page 으로 move하기 때문에 잠깐동안의 메모리 사용필요시에는 곧바로 dram에 메모리 할당이 가능할수 있다라는 점이다.  



#### 본론

이러한 관찰은 우리가 잠시동안에 필요한 메모리 상황에는 SWAP 이라는 전통적 메모리기법을 사용할수 있다. 그러나 기존의 swap partition은 고정적이기때문에  저장장치의 utilizaiotn을 훼손시킨다. 그래서 우리는 static swap partition 접근방법보다는 dynamic swap file 접근방법을 시도하는 것이 효율적이다.  메모리가 부족한 상황이 발생할 경우에 우리는 100M, 500M, 1G, 2G, 3G 식으로 점차적으로 증가하는 swafile을 생성하고 여유메모리가 다시 증가할때는 생성한 swap file을 제거함으로써 마치 풍선으로 필요할때는 불고, 필요할때는 빼는 식으로 balloon memory manage approach을 제안한다. 이때 /proc/sys/vm/swapniess 의 메모리 관리정책으로 빌드에 집중하는 서버에 맞춰 정책으로 관리함으로써 pagereclaim 과 메모리 단편화등의 상황을 효과적으로 대처가능하다.

제안 아이디어는  소프트웨어의 빌드뿐만 아니라  소프트웨어 실행시에도 활용이 될수 있다. 예를 들어 Tensorflow같은 메모리를 많이 먹는 프로그램의 경우에 training을 시도하는 중에 OOM발생으로 Training이 종종 멈춤다는 사실을 잊지말자. 

또한, IoT디바이스들과 같은 메모리사이즈가 작은 디바이스들 경우에 소프트웨어 업데이트가 원활하고 필요시에 재빌드가 원활하도록 네트웍기반의 분산환경을 인지하는 Distributed balloon memory controlling을 할수 있다. 이를 통해서 우리는 다음의 IoT디바이스들의 하드웨어 사양을 어떻게 설계해야 할지 수집된 IoT디바이스들의 메모리 사용상황을 모니터링함으로써 체계적인 수립이 가능하다. 


분산처리 시스템에서 “Ghost Memory” 기법을 통해서 모바일 디바이스의 메모리가 실제로 몇일후에 어느 시점에  고갈 시점이 언제 도달하고, 
가장 먼저 swapt-out되는 메모리의 내용물들을  무엇인지를 분석할 수 있다. 

메모리 고갈 도달 시점과 우선적으로 불필요한 anonymous pages들을 가지고 있는 애플리케이션 프로세스들을 분석할수 있음으로서 SQA단계의 Aging Test에서  많은 튜닝 포인트를 얻을 수 있다. 

빌드중에 물리적인 메모리가 부족할때 자동으로 동적인 swap size를 관리한다면 일시적으로 필요한 메모리 공간을 위해 DRAM을 구매해야 하는 비용을 제거할수 있다. 

결과적으로 
소프웨어들이 메모리를 효율적으로 사용하기 위한 기반 정보를 Aging Test 단계에서 동작처리 과정을 시스템적으로 자동화함으로써 메모리 관리의 문제점들을 조기에 수습할수 있고자 한다. 



#### 결론

분산처리 시스템에서 “Ghost Memory” 기법을 통해서 모바일 디바이스의 메모리가 실제로 몇일후에 어느 시점에  고갈 시점이 언제 도달하고, 
가장 먼저 swapt-out되는 메모리의 내용물들을  무엇인지를 분석할 수 있다. 

메모리 고갈 도달 시점과 우선적으로 불필요한 anonymous pages들을 가지고 있는 애플리케이션 프로세스들을 분석할수 있음으로서 SQA단계의 Aging Test에서  많은 튜닝 포인트를 얻을 수 있다. 

빌드중에 물리적인 메모리가 부족할때 자동으로 동적인 swap size를 관리한다면 일시적으로 필요한 메모리 공간을 위해 DRAM을 구매해야 하는 비용을 제거할수 있다. 

결과적으로 
소프웨어들이 메모리를 효율적으로 사용하기 위한 기반 정보를 Aging Test 단계에서 동작처리 과정을 시스템적으로 자동화함으로써 메모리 관리의 문제점들을 조기에 수습할수 있고자 한다. 


Ghost Memory는 Big software의  빌드 시간을 줄이기 위한 것이 아니다. Big software를 빌드중에 OOM발생으로 인한 Build가 실패하는 문제를 해소하기 위한 것이다. 

순간적으로 급증하는 메모리 사용량때문에 일시적으로 필요한 메모리 증가 문제를 물리 메모리의 구매를 통한 하드웨어 구매 비용부담을 줄일수 있다. 

이러한 문제를 소프트웨어적으로 해결하기 위하여 (1) IO속도가 빠른 SSD 저장장치와 (2) NFS기반의 loopback swapfile mounting 기법으로 기존 Swap file에 대한 분산빌드 환경에서의 re-thinking이다. 


## 노트 introductio 추가 (완전한 bulletin item을  완성하기 위하여)
* ssd의 대즁화: flash 가격이 낮아짐에따라 대부분의 시스템들이 디스크보다 ssd를 도입하고 있다. 기존 hdd는 대용량의 데이타 저장 장치로써 보조적인 역할을 하고 있다. ssd는 성능, 신뢰성(wear-leveling), garbage collection 이 중요하다. flash의 가격이 낮아 졌고, 성능이 disk대비 빠르기 때문에 flash가 표준적인 저장장치로써 채택이 되고 있다. 

* swap-in, swap-out의 성능 요인: 페이지 폴트 동작중의 swap-in(for page reading), 페이지들이 메모리에서 희생(page reclaim)되었을때 swap-out (ssd에 page들을 writing)

* motivation: 애플리케이션들의 working-set 사이즈가 지난 10여년간 수십배로 성장하였다.  flash의 가격과 성능은 DRAM과 disk의 사이에 있다. 

* memory-intensive 워크로드는 빈번한 swap-in, swap-out 동작을 초래한다. 예를들면, 이미지 프로세싱, 비디오 인코딩, 브라우져의  웹앱, 멀티 프로그램 등이다. 
* data-intensive 워크로드 또한 유사하다. 예를들면, 가상화된 서비스들, key-value sotre, 웹 캐쉬 등이다. 

* static swap 파티션 관리는 비효율적이다. 예를들어 디스크 공간이 사용되지 않을때 디스크가 낭비된다. 반대로 디스크 공간이 더 필요할때 추가 공간을 할당 및 관리하는 메커니즘이 부재하다. 따라서 "동적 스왑 페이지 관리자 (dynamic swap page manager)"가 지원되어야할 필요가 있다. 이 것은 지속가능한 프로세스 상태를 보장한다. 또한 memory / data intensive한 프로세스들이 시스템에서 경쟁하는 현상이 집중할때  중요한 프로세스임에도 불구하고 OOM에 의해 kill 되어 app launcher가 다시 restart함으로써 자연 비효율적인 메모리 관리 이슈들을 해결 할수 있다. 

* 일반적으로 flash swap device는 페이지 쓰기 회수를 줄이고, 스왑공간으로 사용되는 플래시 디바이스의 lifespan을 연장하는 데 목적을 두어야 한다.  스왑디바이스의 수명기간과 애플리케이션 성능간의 trade-off 를 적절히 갖추기위하여  페이지 샘플링 비율과  페이지 쓰기의 균형을 제공해야한다.

* 사용자 공간으로부터 inactive page의 내용의 특성 및 중요도 기준으로 페이지 변화를 체크해야한다. 왜냐하면 기존 리눅스의 LRU inactive list는 페이지내용의 중요도를 반영하지 않기때문이다.


* hot-pages (in local memory) and cold-pages (in remote memory)
로컬 메모리는 더 빠른 성능을 위하여  hot page으로써 사용될수 있다. 반면 cold page는 원격 메모리 (far/remote) 를 이용하여 동작될수 있다. memory-intensive app들이 동작되는 환경, 즉 메모리의 사용률이 높고, 메모리 부족현상이 빈번히 발생하는 환경에서 이러한 기법들이 필요하다. 이상적인 솔류션은 critical path에서 원격의 메모리 액세스들을 최소화해야 한다. 이를 위해 cache hit rate를 높이고, cache pollution을 최소화하기 위한 prefetching 기법들의 연구가 중요하다. (atc2020) 이 것은 결국 page allocation waiting time을 줄이는데 큰 역할을 한다. 여기서 우리는 질못된 불필요한 memory pressure의 재현은 결국 cache pollution을 야기 시킨다.


* memory intensive apps

메모리 intensive 앱들이 많은 환경에서도, 우리의 제안 아이디어들은 예측가능한 (predictable) 성능을 제공한다.
This paper rethinks the well-known relationship problem between swap and oom in the context of mobile system.

1. mobile:  chrome(web browser), sqlite, facebook(native)
2. server: memcavhed, redis, voltdb, in-memory cluster
2. building sw platform: chrome, tensorflow, pcl, linux


* 모바일 특성
서버의 경우에 메모리 부조거이 Slot을 이용하여 추가로 메모리를 증축할수 있다. 그러나 모바일 디바이스는 저전력 및 소형화를 위하여 메모리를 빌트인 구조로 구성한다. 즉, 메모리가 부족시 추가로 메모리를 증축할수 없다. 이러한 현상은 애플리케이션 응답 시간( application response time)이 더욱더 길어지게 하는 결과를 만든다. 그래서 최근의 모바일 디바이스들은 과거 (예: 1, 2, 4GB)와 달리 고용량의 메모리 (6, 8GB)을 사용함에도 불구하고, 추가로 Disk IO 속도가 빠른 UFS/NAND EMMC를 swap device으로 채택하고 있다. 이러한 swap은 부족한 메모리 공간을 확장하는 효과적인 방법이다. 그러나 이것은 모바일 디바이스에서 종종 성능저하를 초래한다. 

비록 swap이  메모리 부족을 해결하기 위하여 저장장치로 여유 메모리를 확보하기때문에  메모리 관리에서 중요한 컴포넌트일지라도, 비번한 swap io operation은 낸드 수명을 줄일뿐만 아니라, 애플리케이션의 사용자 응답성을 저하시킨다. 더군다나, 사용자 응답성을 인지하지 않는  naive swap out은 불필요한 swap in 동작을 초래한다. 일반적으로 디스크의 처리 지연이 메모리 처리보다 1,000배 장도 느리기 때문에, 디스크 IO는 애플리케이션 성능에 미치는 영향이 크다.

* ATC 2020, Marvin, bookmarking GC, swap-out 오브젝트들을 처리하지 않는다. 즉 정확히 살아있는 데이타 (in-memory data)들만을 트래킹한다. swap-out될 데이타의 GC동작은 비생산적이다.

* nand lifetime control
nand의 수명을 연장하는 가장 좋은 방법은 write io operation 횟수를 최소화하는 것이다. 예를들어, 중복성 제거, 압축(zram/zswap), buffering in memory 등이다. 빈번한 랜덤 write는 nand의 제힌된 수명을 단축시킨다. 그리고 이것은 nand의 수명을 예측하기 어렵게 만드는 결과를 초래한다. FTL 레이어가 제한된 nand수명을 해결하기 위해 노력하더라도, 위에서 요창되는 io 패턴들을 제어할수 있는 방법이 없다. 우리는 compressed and shared swap 기법으로 불필요한 데이타의 write를 줄임으로써 효과적으로 IO thrashing을 피할수 있다.

* 메모리증가와 앱의 관계
풍부한 여유 메모리 확보는 높은 성능과 더 좋은 사용자 경헌을 제공할수 있다. 한편 물리메모리의 증가 (1, 2, 4, 6, 8gb)는  더 많은 앱을 실행히고, 앶들이 더많은 메모리를 사용하는 결과를 초래한다.

* swap이 왜 사용자에게 중요한가?
사용자가 주식 거래을 30분마다 할때  사용자 허가없이 강제 종료되면 사용자는 당시 시점의 사용자 데이타 설정 정보를  다시 설정해야 한다. 또는 사용자가 속도가 느리더리도 앱의 context를 유지하는 것이 중요한 경우 (예: 뱅킹앱, 회의앱, 로그데이타 수집앱 등등)oom보다 swap이 효과적이다.


기본적으로 최대한 swap in, out 회수를 줄여야만, nand수명 및 heavy io traffice 방지에 효과적이다. (ieee access 20)은 context-saving characteristics에 기반하여 swap 대상 프로세스들을 분별한다. 그것보다는 onlowmemory(3)를 이용하여 lmk/oom되는 앱들의 context-saving을 하는 것이 find-grained process 제어가 가능하다.

* memory-consumption viewpoint: RSS (Clean, Dirty), Swapped, Not Present 
From a memory-consumption viewpoint, individual pages within a VMA can have the following states:

Resident: the page is mapped to a physical memory page. Resident pages can be in two states:

Clean (only for file-backed pages): the contents of the page are the same of the contents on-disk. The kernel can evict clean pages more easily in case of memory pressure. This is because if they should be needed again, the kernel knows it can re-create its contents by reading them from the underlying file.

Dirty: the contents of the page diverge from the disk, or (in most cases), the page has no disk backing (i.e. it's anonymous). Dirty pages cannot be evicted because doing so would cause data loss. However they can be swapped out on disk or ZRAM, if present.

Swapped: a dirty page can be written to the swap file on disk (on most Linux desktop distributions) or compressed (on Android and CrOS through ZRAM). The page will stay swapped until a new page fault on its virtual address happens, at which point the kernel will bring it back in main memory.

Not present: no page fault ever happened on the page or the page was clean and later was evicted.


* debugging
perf, ftrace , blktrace, Berkely socket infra, ....


* OOM 의 희생 프로세스 선택 요건 순위 (기준)
1. 많은 페이지 프레임을 이용하고 있는 프로세스를 선택한다. 프로세스에 딸리 자식들의 메모리 사용량도 조사한다. 
2. 수 시간동안 실행중인 배치 프로세스는 제거하지 않는다. 
3. 우선순위가 덜 중요한 프로세스들을 선택한다. 
4. (루트 권한이 아닌) 일반 사용자 권한의 프로세스를 선택한다. 
5. 하드웨어에 직접 접근하지 않는 프로세스를 선택한다. 
6. swapper (pid0) , init (pid1)을 선택하지 않는다. 



* swap 영역에 페이지를 할당하는 방법

운영체제는 가능한 연속적인 페이지 슬록에 페이지를 저장시켜서 스왑영역에 접근할때 디스크 탐색 시간을 최소화하여야 한다. 이러한 특성때문에 사용자 응답시간이 중요한 모바일 디바이스에서는 swap 정책보다 LMK/OOM 정책을 도입하였다. 그러나, 디스크 탐색시간이 필요없는 반도체 장치인 NAND 저장장치의 도입 덕분에 swap이 갤럭시 S4부터 사용되기 시작하였다. 모바일 디바이스에서는 ZRAM, ZSWAP, Swap disk 등의 다양한 종류의 스왑영역들을 구성할수 있다. 여러개의 스왑영역중에서 스왑영역의 선택 우순선위는 스왑영역을 할당시 지정한 우선순위값에 기반하여 동작한다. 같은 우선순위를 가진 스왑영역이 여러개가 있다마녀, 운영체제는 하나의 스왑영역에만 부하가 집중되는 현상을 피하기 위하여 라운드 로빈 방식으로 돌아가면 스왑영역을 선택한다. 그리고, 가장 높은 우선순위값을 가지는 스왑영역의 여유슬롯이 없게 될 경우 다음으로 높은 우선순위의 스왑 영역에 접근을 한다. 


* 스왑영역 디스크립터 (swap_info_struct)
flags : 스왑영역 플래그의
sdev_lock: 스왑영역을 보호하는 spinlock
swap_file: 스왑영역을 저장하는 장치 파일명
prio: 스왑영역의 우선순위
pages: 사용가능한 페이지 슬롯수
inuse_pages: 스왑 영역에서 사용된 페이지 슬롯수


* dynamic swap 할당/해제의 유의사항
페이지 폴트 예외가 발생할 경우, 예외 핸들러는 요청하는 페이지가 DRAM에 없다는 것을 감지한다. 그리고나서 DRAM에 없는 페이지들을 DISK로부터 swap-in 하는 함수를 실행한다. 
필요한 적정 사이즈만을 운영하기 위하여 swap file 기반의 동적인 swap 공간 할당 및 해제는 유용하다. 특히 이러한 기법은 갑자기 발생할수 있는 OOM 상황을 회피할수 있도록 돕는다. 
만약, swapoff 명령으로 페이지들이 존재하는 특정 swap 공간을 해제하는 경우 시스템 부하가 증가하는 상황이라면 disk thrashing이 발생할수 있다. 따라서, swap 공간의 해제는 페이지 개수가 0일떄 동작해야 한다. 

* try_to_unuse() 함수 동작 과정
try_to_unuse(9) 함수는 스왑영역의 swap_map array를 순차적으로 탐색한다. 함수가 사용중인 페이지 슬롯을 발견한다면, swap-in을 한다. 그리고나서 이 페이지를 참조하는 프로세스를 찾는다. 이때 race condition을  방지하기 위하여 이 2개의 연산 순서를 지켜야 한다. 먼저, 입출력 데이터 전송중에는 페이지에 lock이 걸리므로, 다른 프로세스는 이 페이지에 접근 할수 없다. 각 프로세스는 swap-in 또는 swap-out을 시작하기 전에 페이지 캐시를 탐색하기 때문에 race condition을 피할수 있다. try_to_unuse(9)가 접근하는 스왑영역은 쓰기 금지로 표시하기 때문에, 다른 프로세스가 이 영역의 페이지 슬롯에 접근하여 쓰기 및 swap-out을 할수 없다. 

* swap-out 동작시 do_mumap(): responsiveness vs. throughtput
swap-out을 수행할때, do_munmap()은 선형주소를 포하하는 모든 메모리 구역을 프로세스 리스트에서 제거한다. 이때, do_munmap(9)는 프로세스 리스트에 다시 삽입해야 하는 메모리 구역에 속하는 swap-out 된 페이지는 해지하지 않는다. do_munmap을 수행할떄 메모리를 unmap하는 단위를 시스템의 상황에 맞게 다르게 조절하는 것이 효과적이다. do_munmap 수행시마다 다른 프로세스들이 스케쥴링할수 있는 선점  우선순위가 swap-out의 수행 성능에 영향을 미치기 때문이다. 
(이것 관련하여 예전에 OLS 캠커도 논문을 참고하자. https://www.kernel.org/doc/ols/2010/ols2010-pages-177-188.pdf ) 
예를들어 100MB를 unmap 동작을 수행한다고 생각해보자. 
8 pages * 3,328회 = 100MB
1024 pages * 26회 = 100MB
만약 8페이지 단위로 memory unmap 수행을 한다면, 더 놓은 우선순위의 태스크가 대기하는지 3,328 번을 체크하다. 그리고 더 높은 우선순위 태스크가 존재할 경우, 해당 태스크가 CPU 자원을 선점하여 작업들을 수행 완료하였을때, 다시 memory unmap 동작이 수행된다. 이 경우 운영체제의 선점성 덕분에 실시간성은 개선되나, memory unmap의 수행시간 (throughtput)이 이 악화 된다. 모바일 디바이스의 경우에 사용자 응답성이 중요하기 떄문에 DRAM 의 사용가능한 페이지가 빠르게 확보 될수 있도록 realtime 성질보다 throught 성능 향상을 개선해야 한다. 따라서, 우리는 memory unmap을 위한 ZAP_BLOCK_SIZE를 1024페이지 정책을 도입함으로써 meory unmap 동작의 비선점 구간을 증가 시킨다. 이것은 애플리케이션의 빠른 launch time과 빠른 user responsivieness을 제공한다. 


* 스왑 캐시 (swap cache)
swap-out 또는 swap-in동작은 많은 경쟁 조건을 야기할수 있다. 예를 들어 2 개의 프로세스가 동시에 하나의 공유된 익명 페이지를 swap-in 하려고 시도한다고 가정할수 있다. 또는 page reclaim이 페이지들을 swap-out 중일때 특정 프로세스가 그 페이지들을 swap-in하려고 시도한다고 가정해볼수 있다. swap cache는 이러한 동기화 문제를 해결하기 위하여 도입되었다. 먼저 swap cache가 swap 대상 페이지를 포함하는지 검사한다. swap cache덕분에 동시 swap 연산을 항상 같은 페이지 프레임상에서 동작 가능하다. 커널은 page descripter의 PG_locked flag를 사용하여 모든 경쟁조건을 피한다. 
try_to_unmap()이 페이지를 소유하는 모든 프로세스의 페이지 테이블에서 swap cache페이지를 성공적으로 제거하였을때만 shrink_list()함수가 익명페이지들을 swap-out 한다. 


* swap-in readahead
swapin_readahead()는 스왑 영역에서 최대 2n 페이지의 그룹을 읽는다. 여기서 n는 page_cluster 변수이고 보통 3 이다.  (/proc/sys/vm/page-cluster) 값을 0으로 설정시, 한번에 한 페이지 만 읽는다. 이때 read_swap_cache_async()를 호출하여 페이지 폴트를 발생시킨 프로세스가 접근한 페이지들만 swap-in한다.  swapin_readahead() 함수는 page_cluster가 0이거나, 결함이 있는 페이지 슬롯을 읽으려고 시도할 경우, 요청한 페이지를 읽는 작업을 실패할수 있다. 

page-cluster: (./kernel/Documentation/sysctl/vm.txt )
The Linux VM subsystem avoids excessive disk seeks by reading
multiple pages on a page fault. The number of pages it reads
is dependent on the amount of memory in your machine.
The number of pages the kernel reads in at once is equal to
2 ^ page-cluster. Values above 2 ^ 5 don't make much sense
for swap because we only cluster swap data in 32-page groups.

메모리 cgroup을 사용할 수 있는 경우 ActivityManager는 우선순위가 낮은 스레드를 다른 스레드보다 스왑 가능성이 더 높은 것으로 표시합니다. 메모리가 필요한 경우 Android 커널이 메모리 페이지를 zram 스왑으로 마이그레이션하기 시작하여 ActivityManager가 표시한 메모리 페이지에 더 높은 우선순위를 부여합니다.


get_swap_bio() 함수는 입출력 전송을 위한 bio 디스크립터를 할당하여 초기화 한다. 이때 submit_bio() 함수는 블록 서브시스템 계층에 입출력 요청을 보낸다. 

* write latency: PCM, DRAM, and NAND flash

attributes    DRAM       PCM          NAND
--------------------------------------------
Bandwidth    -GB/s      50-100MB/s   5-40MB/s
Write latency 20-50ns   -1us            -500us
Erase cycle    OO      10^6 - 10^7    10^4 - 10^5


* 페이지 아웃 대상은 무엇인가?
기본정책은 swapniness 60이다. LRU리스트를 이용하여 가장최근에 참조안된 페이지들을 swap-out한다. 이때, 프로세스의 스택, 힙, 공유 메모리 등을 (익명 메모리) swap-out한다.  file-mapped page들은 다른 사용을 위해 자주 재호출될 가능성이 많기 때문에 보통 file-mapped page의 기본정책으로써 swap-out 대상에 포함시키지 않는다. swapniess가 0이라면, 여유메모리가 0%일때 swap out을 동작시킨다. 그리고 프로새스들이 종료되면 swap-out된 페이지들을 제거한다. 이때  플래시의 블록 삭제로 인한 성능저하를 발지하기 위해, 스왑슬롯을 무혀로 표시후, 나중에 garbage collection을 수행한다. (swap-in도 이러한 방식으로 garbage collection을 수행한다.)
- 참고: https://lwn.net/Articles/690079/ 

* garbage collection mechanism

victim block selection : 블록의 이용률 활용
a. greedy algorithm :이용률이 가장적은 블록을 선택함
b. cost-benefit algorithm: 블록 이용률이 적고, 최근에 젼걍된 블록을 선호함.

valid page copy: hot data 특징 이용하여 garbage collection 비용 최소화
a. 핫 데이터: 빈번한 변경 작업이 발생하는 데이터
b. 콜드 데이터: 드물게 변경 작업이 발생하는 데이터


* swap의 장단점
swap은 (프로세스를 kill하지 않고) 높은 IO성능의 UFS를 활용하여 여유 메모리를 확보하는 좋은 방법이다. 그러나 본질적으로 swap은 악명높게 자자한 앱의 낮은 성능을 초래한다. 그래거 앱응답성을 인지하는 cooperative swapping 기법들이 필요하다.

swap file 기반으로 가능한 많은 공간을 swap 공간으로 사용하는 것이 nand lifespan 관리에 효과적이다. 즉 디스크 저장장치 여유공간이 많을때는 swap file을 크게 그리고 많이 동적으로 힐당하고 해제하도록 하자. 

* swap 정책 개선안 (for 사용자 응답성)
1.  변경이 없는 page들을 disk으로 옮기도록 노력하자
2. 먼저 buffer에 있는 페이지들을  swap out 시키자
3. 이전에 swap-out되었던 페이지들을 트리거 하자
4. swap disk내용 중에 변경이 없었던 페이지들은 swap prefetching 우선순위에서 늦추자.(?)
5. anon page를 file-mapped page보다 우선적으로 swap out 시키자.



* 안드로이드의 프로세스간 메모리 할당 철학: 
https://developer.android.com/topic/performance/memory-management

Android 플랫폼은 "사용 가능한 메모리가 있다는 것은 메모리 낭비이다."라는 전제 하에 실행됩니다. 항상 사용 가능한 모든 메모리를 사용하려고 합니다. 예를 들어 시스템은 앱을 닫힌 후에도 메모리에 보관하여 사용자가 앱으로 빠르게 다시 전환할 수 있게 합니다. 이러한 이유로 Android 기기는 사용 가능한 메모리가 거의 없는 상태로 실행되는 경우가 많습니다. 

kswapd로는 시스템에 충분한 메모리를 확보할 수 없는 경우가 많습니다. 이 경우 시스템은 onTrimMemory()를 사용하여 메모리가 부족하고 할당량을 줄여야 한다고 앱에 알립니다. 이 방법으로 충분하지 않으면 커널이 메모리를 확보하려고 프로세스를 종료하기 시작합니다. 이 작업을 실행하기 위해 로우 메모리 킬러(low-memory killer, LMK)를 사용합니다. 종료할 프로세스를 판단하기 위해 LMK는 oom_adj_score라는 '메모리 부족' 점수를 사용하여 실행 중인 프로세스의 우선순위를 정합니다. 최고 점수를 얻은 프로세스가 먼저 종료됩니다. 백그라운드 앱이 먼저, 시스템 프로세스가 마지막에 종료됩니다. 

애플리케이션의 메모리 공간을 파악하려면 다음 측정항목 중 하나를 사용할 수 있습니다.
Resident Set Size(RSS): 앱에서 사용하는 공유 및 비공유 페이지 수입니다.
Proportional Set Size(PSS): 앱에서 사용하는 비공유 페이지 수 및 공유 페이지의 균등한 배포입니다(예: 프로세스 3개가 3MB를 공유하는 경우 각 프로세스는 PSS 1MB를 얻음).
Unique Set Size(USS): 앱에서 사용하는 비공유 페이지 수입니다. 공유 페이지는 포함되지 않습니다.
PSS는 페이지가 여러 번 계산되지 않으므로 모든 프로세스에서 사용하는 메모리 양을 파악하려는 운영체제에 유용합니다. PSS는 계산하는 데 시간이 오래 걸립니다. 시스템에서 어떤 페이지가 공유되는지, 얼마나 많은 프로세스에서 공유하는지 확인해야 하기 때문입니다. RSS는 공유 페이지와 비공유 페이지를 구별하지 않아서 계산 시간이 더 빠르고 메모리 할당의 변경사항을 추적하는 데 더 좋습니다.


* 서버와 모바일간의 OOM 특성
Big-scale의 서버 환경은 서버-사이드 서비스 프로세스들이 대부분이다. 서비스 프로세스의 강제 제거는 운영 시스템의 서비스 안정성을 손상시키기때문에  프로세스를 Kill하는  공격적인 OOM 보다는 프로세스 상태를 보존하는 swap 정책 (+memory hotplug)이 효과적이다. 그러나,  클라이언트들의 접속 폭주로 인해, 서버의 서비스 요청 개수가 급증시 시스템이 붕괴되는 상황에 도달할수 있기 때문에 메모리 고갈시 oom 정책을 실행한다. 그결과 중요하지 않은 프로세스들이 죽더라도 시스템이 붕괴되는 최악의 경우를 회피할수 있다.

다른한편, Small-scale의 모바일 환경은 서비스를 운영하는 서버 환경이 아니다. 그래서 메모리 경쟁이 심한 상태에 도달시에 서버에 재접속하면 되는 클라이언트 프로세스들이 대부분이므로 LMK기반의 OOM 정책이  사영자에게 빠른 앱 론칭 타임 및 앱반응성을 보장할수 있다.



## 절전 앱기능 vs. 초절전 앱기능

스마트폰의 절전기능과 초절전 기능은 배터리 소모량을 줄인다. 이러한 기능들이  메모리 소모양에 미치는 영향과 우리 아이디어의 적용효과를 설명한다.
1.절전기능: 부팅시 자동실행(o), 백그라운드 서비스(o), 알림기능 (x)
2. 초절전기능: 부팅시 자동실행(x), 백그라운드 서비스(x), 알림기능 (x)
 
플랫폼 회사는 절전 기능을 제공한다. 이러한 절전 기능은 앱의 백그라운드 서비스가 알림 (noti.)기능 동작으로 인한 배터리 소모를 방지한다. 그러나 디바이스 부팅시 자동부팅앱들은 백그라운드 서비스로 실행되며, 단지 알림(noti.)기능만 동작하지 않는다. 우리의 On-Demand  swap 및 OOM cleaner는 메모리량 증가로 인한 앱들간의 메모리 경쟁 환경을 인지 및 사용자 응답성을 개선한다.

그래서 스마트폰 제조회사들은 배터리 절감을 위해  더 도전적 기능으로써 초절전 기능을 제공힌다. 이 기능은 사용자가 앱을 실행 전에는 앱이 절대 실행되지 않는다.  그러나 이 동작은 2가지 단점을 초래한다. 첫째 사용자가 앱실행시의 고정적 대기시간이 존재하여 사용자 응답성을 저하시킨다. 둘째 사용자가 앱을 실행전에는 알림(noti.) 기능이 전혀 동작하지 않기때문에 사용자 경험을 저하시킨다. 우리의 Launching booster 기반 OOM Cleaner 동작은 이러한 환경을 인지하여 속도문제를 해결한다.

이때문에 플랫폼 회사 절전기능만을 제공한다. 즉 플랫폼 회사는 향상된 사용자 경험을 제공하기위하여 절전기능만을 고집한다.



## 최근 스마트폰의 메모리 부족현상 지속 이유

... 중간 생략....
또한 최근에 동시에 앱들을  (예: 삼성덱스, 강의 동영상,  검색 브라우져, 노래 플레이어, SNS앱 들을 띄우고, )실행하는 유즈 시나리오들이 많아졌기 때문에서 스마트폰에서 동시에 실행되는 앱수가 급증하였다.  그결고 DRAM 메모리 부족이 더 빨라진다. 러한 유즈케이스가 늘어난 이유는 DRAM 사이즈의 증가 뿐만 아니라 디스플레이 폼팩터 사이즈가 커졌기 때문이다.
 (from 전한별)




-------------------




------------------------------------------------------------

모바일앱들은 성능 최적화를 위하여 프로그램 엔진, 알고리즘 등은 Native C언어로 개발후 *.so 파일 형태로 구성을 한다. 우리의 조사 결과, 모바일 플랫폼 회사의 앱의 경우에는 대부분의 *.so 파일들이 플랫폼의 구성요소로서 제공되기 떄문에, 앱이 순수하게 자바언어로 개발되었다. 그러나, SW의 사이즈가 크고, 시스템 리소스를 많이 사용하는 게임앱, 웹브라우져 앱들은 대부분 *.So 파일들을 구성하고 있었다. 이러한 *.so 파일 사이즈도 전체 소프트웨어의 50% 이상을 차지하였다. 이것은 사용자가 앱을 실행할때 *.so 파일의 심볼들중의 하나를 on-demand으로 호출할때 링커/로더는 해당 *.so 파일의 전체 심볼들을 탐색하고 메모리에 주소를 할당하는 계산을 수행한다. 이것은 *.so 파일이 구성하는 심볼 개수가 많을수록 앱의 성능에 직접적인 영향을 미치는 것을 의미한다. 구체적으로, *.so 파일들을 동적 링크 또는 dl_open()을 이용하여 심볼을 찾을때 항상 최초에는 고정적인 메모리 로딩 비용이 소요된다. 이때 *.so 파일이 저장장치로부터 메모리로 로딩되는 시간뿐만 아니라 심볼들의 탐색 및 메모리 위치 할당 계산 시간도 추가된다. 예를 들어, 그림처럼 func_b()이라는 심볼이 호출되면 process linkage table (PLT)을 통하여 실제의 global offset table (GOT) 을 주소와 맵핑한다. 그 다음 bionic이라는 loader는 해당 func_b 심볼의 찾은후 이 심볼을 위한 GOT 정볼 업데이트 하는 symbol relocation 동작을 수행한다. 

----------------------------------------------------------------------------

pi@raspberrypi:/etc $ sudo vi /etc/dhcpcd.conf
 ... OMISSION ...

# Example static IP configuration:
interface eth0
static ip_address=115.145.170.237/24
static routers=115.145.170.1
static domain_name_servers=115.145.129.11 8.8.8.8  8.8.4.4


----------------------------------------------------------------------------
## 송용주
1. swap i/o count (y축에 넣자) <----- battery lifespan (Mah) (티가 많이 나지 않으므로, .... )
2. evaluation -> zram eval adding. 


----------------------------------------------------------------------------



아침에 꽃 피우고 낮부터는 꽃을 접는다. 물관리는 습하지 않는 정도로 흙이 마를때 준다. 겨울에는 약간 건조한 듯 물관리하면 된다. 통풍이 잘되고 햇빛이 드는 곳에서 잘자라는 약지 식물이다. 생명력이 워낙 강해 삽목번식이 잘된다. 원산지는 맥시코 동북부이다. 


운영체제가 여유 메모리를 확보하기 위해 노력함에도 불구하고, 여유 메모리가 고갈 상태에 도달한다면 애플리케이션 응답성이 악화된다. 메모리 경쟁상태에서 애플리케이션 응답성을 개선하기 위하여 SWAP 방법과 OOM 방법을 이용한다. 

또한 최근에 동시에 앱들을 (예: 삼성덱스, 강의 동영상, 검색 브라우져, 노래 플레이어, SNS앱 들을 띄우고, )실행하는 유즈 시나리오들이 많아졌기 때문에서 스마트폰에서 동시에 실행되는 앱수가 급증하였다. 그결과 DRAM의 여유 메모리 부족 시점이 더 빨라진다. 이러한 유즈케이스가 증가하는 이유는 DRAM 사이즈의 증가 뿐만 아니라 스마트폰의 디스플레이 폼팩터 사이즈가 커졌기 때문이다.



앱의 공유 라이브러리 (so)파일들은 써드파티 라이브러리의 파일들일수 있다. 예를들어, 게임개발자가 리언엔진을 이용하여 게임을 개발시에 사용한 고수준의 함수들은 리언엔진의 저수준 라이브러리에서 구현되어 있을수 있다. 이 경우에 앱을 빌드시에 써드파티의 저수준 라이브러리 파일들이   apk파일의 라이브러리에 구성이 된다. 이러한 라이브러리들은 모바일 플랫폼의 라이브러리가 아니기 떄문에  공용으로 사용되지 않는다. 즉 여러 게임 개발자가 동일한 써드파티 라이브러리들을 사용하더라도 이 라이브러리들은 공용으로 사용되지 않고, 각각의 앱들을 위한 라이브러리써 사용되기 때문에 메모리 자원 낭비를 증가시킬수 있다. 




----------------------------------------------------------------------------

실행 중인 시스템은 결국 디스크 버퍼, 틀니, inode 항목, 프로세스 페이지 등과 같은 목적으로 사용 가능한 모든 페이지 프레임을 사용합니다. Linux는 물리적 메모리가 모두 소진되기 전에 새 용도로 사용할 수 있도록 해제 및 무효화할 수 있는 이전 페이지를 선택해야 합니다. 이 장에서는 Linux가 페이지 교체 정책을 구현하는 방법과 다양한 유형의 페이지를 무효화하는 방법에 대해 중점적으로 설명합니다.

리눅스가 페이지를 선택하기 위해 사용하는 방법은 본질적으로 다소 경험적이며 접근 방식의 이면 이론은 여러 다른 아이디어에 기초한다. 실제 효과가 좋은 것으로 나타났으며 사용자 피드백과 벤치마크를 기반으로 조정이 이루어진다. 


페이지 교체 정책의 기본은 이 장에서 논의하는 첫 번째 항목입니다.

두 번째 토론 주제는 페이지 캐시입니다. 디스크에서 읽은 모든 데이터는 수행해야 하는 디스크 IO 양을 줄이기 위해 페이지 캐시에 저장됩니다. 엄밀히 말하면, 이것은 페이지 프레임 재확보와는 직접적인 관련이 없지만, LRU 목록과 페이지 캐시는 밀접하게 관련되어 있다. 관련 섹션에서는 페이지를 페이지 캐시에 추가하고 신속하게 찾는 방법에 대해 설명합니다.

이제 세 번째 주제인 LRU 목록에 대해 알아보겠습니다. 슬래브 할당기를 제외하고 시스템에서 사용 중인 모든 페이지는 LRU 목록에 저장되고 페이지 → lru를 통해 함께 연결되므로 교체 여부를 쉽게 스캔할 수 있습니다. 슬래브 페이지는 슬래브에 사용되는 오브젝트에 따라 페이지 에이징이 상당히 어렵기 때문에 LRU 목록에 저장되지 않습니다. 이 섹션에서는 페이지를 회수하기 전에 LRU 목록을 통해 이동하는 방법에 대해 중점적으로 설명합니다.

여기서는 프로세스 매핑된 페이지가 제거되는 방법에 대해 이야기하기 전에 dcache 및 슬래브 할당자와 같은 다른 캐시에 속한 페이지가 회수되는 방법에 대해 알아보겠습니다. 프로세스 매핑된 페이지는 너무 비싼 모든 페이지 테이블을 검색하는 것 외에는 구조 페이지를 PTE에 매핑할 방법이 없기 때문에 쉽게 스왑할 수 없습니다. 페이지 캐시에 많은 수의 프로세스 매핑된 페이지가 있는 경우, 충분한 페이지가 확보될 때까지 프로세스 페이지 테이블은 이동되고 swap_out()에 의해 스왑된 페이지는 이동하지만 공유 페이지에는 여전히 문제가 있습니다. 페이지가 공유되면 스왑 항목이 할당되고 PTE가 스왑에서 페이지를 다시 찾는 데 필요한 정보로 채워지며 참조 수가 감소합니다. 카운트가 0에 도달해야만 페이지가 자유로워집니다. 이와 같은 페이지는 스왑 캐시에 있는 것으로 간주됩니다.

마지막으로, 이 문서에서는 페이지 교체 데몬 kswapd, 페이지 교체 데몬의 구현 방법 및 책임에 대해 설명합니다.




During discussions the page replacement policy is frequently said to be a Least Recently Used (LRU)-based algorithm but this is not strictly speaking true as the lists are not strictly maintained in LRU order. The LRU in Linux consists of two lists called the active_list and inactive_list. The objective is for the active_list to contain the working set of all processes and the inactive_list to contain reclaim canditates. As all reclaimable pages are contained in just two lists and pages belonging to any process may be reclaimed, rather than just those belonging to a faulting process, the replacement policy is a global one.

The lists resemble a simplified LRU 2Q [JS94] where two lists called Am and A1 are maintained. With LRU 2Q, pages when first allocated are placed on a FIFO queue called A1. If they are referenced while on that queue, they are placed in a normal LRU managed list called Am. This is roughly analogous to using lru_cache_add() to place pages on a queue called inactive_list (A1) and using mark_page_accessed() to get moved to the active_list (Am). The algorithm describes how the size of the two lists have to be tuned but Linux takes a simpler approach by using refill_inactive() to move pages from the bottom of active_list to inactive_list to keep active_list about two thirds the size of the total page cache. Figure ?? illustrates how the two lists are structured, how pages are added and how pages move between the lists with refill_inactive().


----------------------------------------------------------------------------



새로운 앱들이 실행될 때마다 스마트폰의 가용 메모리 용량은 줄어든다. 일반적으로 사용자들은 스마트폰의 재부팅 없이 일체형 배터리를 취침 시간에 충전하기 때문에 스마트폰의 사용시간이 늘어날수록 실행중인 앱 수도 증가한다. Design 섹션에서 언급된 것처럼, 모바일 플랫폼은 “사용 가능한 가용 메모리가 있다는 것은 메모리 자원의 낭비이다”이라는 원칙하에 DRAM메모리를 관리한다. 즉 사용자가 직접 앱을 종료하지 않는 한 한번 실행되었던 앱들은 종료되지 않는다. 이것은 사용자가 다시 앱을 실행 시 기존에 이미 실행하였던 앱을 재실행하는 것이기때문에 빠른 앱 반응 속도를 얻는다. 그러나, 사용자가 새로 실행하는 앱 수가 증가할수록, 모바일 플랫폼은 가용 메모리 용량이 고갈되는 상황을 방지하기 위하여 ZRAM/SWAP, LMK/OOMK 등의 메모리 관리 장치들을 순차적으로 실행한다. 이 섹션에서 우리는 기존의 ZRAM/SWAP과 LMK/OOMK가 독립적이고 순차적으로 실행하는 기존 모바일 플랫폼의 메모리 관리 구조를 개선하기 위하여 SWAM을 어떻게 구현하는지 설명한다. 우리는 ZRAM/SWAP과 LMK/OOMK의 순차적 동작 구조를 하나의 메모리 관리 장치로써 통합되어 동작하는 설계 구조를 구현함으로써 사용자에게 더 빠른 앱 론칭 속도 및 앱 반응 속도를 제공한다. 

OOM Cleaner는 오랫동안 사용되지 않은 앱들이 계속 SWAP 메모리 공간을 점유하는 것을 허용하지 않는다. 기존의 방식들은 가용 메모리가 부족한 시점에 앱들 간의 메모리 경쟁이 빈번해질 때 앱 반응 속도를 악화시키기 때문이다. 이러한 결과의 원인은 swap-in/swap-out 증가는 I/O 쓰레싱을 상승시키고 프로세스들의 대기시간을 증가시키기 때문이다. 뿐만 아니라, swap-in/swap-out회수의 증가는 NAND Flash 수명을 악화시킨다. 따라서, OOM Cleaner는 swap-out된 페이지들이 장기간 swap-in되지 않은 채 계속 SWAP 메모리 공간을 점유 시 OOM 상황에 도달하기 전에 미리 제거한다. 그리고, On-Demand SWAP은 앱들 간의 메모리 경쟁 상태가 상승할 때 기존의 방법들이 해결 못하는 프로세스의 문맥 보존 문제를 혁신적으로 개선한다. 만약 새로운 앱들을 실행하기 위하여 필요한 메모리 용량이 실제 사용 가능한 가용 메모리 용량보다 많다면, On-Demand SWAP은 동적으로 SWAP공간을 할당하기 때문에 OOM가 사용자 허가 없이 프로세스들을 강제로 종료하는 무의미한 동작을 방지한다. 더군다나, OOM Cleaner는 기존 OOMK 메커니즘과 달리 SWAP 공간에서 오랫동안 머물러 있고, swap-in 되지 않은 프로세스의 페이지들을 조기에 회수하기 때문에 불필요한 swap-in/swap-out 동작을 최소화하고 OOMK 동작 가능성을 회피한다. 
----------------------------------------------------------------------------

https://www.unb.com.bd/category/Tech/virtual-ram-types-advantages-disadvantages-of-virtual-memory/78919

## 가상 메모리 / SWAP 의 단점은 무엇인가?
조금 이상하게 들릴지 모르지만 가상 메모리에는 몇 가지 단점이 있습니다.
가상 메모리를 지원하는 시스템을 갖기 전에 사용자는 이러한 모든 단점을알아야 합니다. 
따라서 그들은 얼마나 많은 것을 기대하고 또한 한계를 알게 될 것입니다.

1. 시스템이 가상 메모리를 사용시 앱 실행 및 실행 속도가 느려질 수 있다. 가상 메모리가 I/O 작업을 실행하기 때문입니다. <--- SWAM Paper (lSIP Killer, EOOM Killer)
2. 앱 간에 전환하는 데 시간이 더 오래 걸릴 가능성이 큽니다. <-- ATC 2021, ASAP paper 
3. 가상 메모리는 사용 가능한 하드 디스크 공간의 양을 줄입니다. <--- SWAM Paper (SO Killer)
4.  시스템 안정성에 부정적인 영향을 미칩니다. <--- SWAM Paper (On-Demand SWAP)
5.  자체적으로 실행하기에 충분한 물리적 RAM이 없는 시스템에서 더 큰 프로그램을 작동할 수 있습니다. <--- SWAM Paper (OOM Cleaner)
6.  RAM 수준에서 지원을 제공할 수 없습니다. <--- SWAM Paper (Thanks to UFS)
7.  시스템의 전반적인 성능에 해로운 영향을 미칩니다. <--- SWAM Paper (3장치)
8. 장기 데이터 저장에 활용될 수 있는 저장 공간을 차지합니다. <--- SWAM Paper (OOM Cleaner)


----------------------------------------------------------------------------

* UX의 정의: 사용자가 어떤 시스템, 제품, 서비스를 직.간접적으로 이용하면서 느끼고 생각하게 되는 지각, 반응, 행동 등의 총체적 경험을 의미한다.

----------------------------------------------------------------------------

An On-line shopping mall companies collect lots of data with Big-data. 
Then, they analyze the collected data by introducing the machine learning.

The company provides customized data and intelligent recommendation service to the millions of the mobile app users.

Since the AI-based item recommendation system can give the applicaiton users more suitable fitting cloths, the internet techology department of the company try to introduce Big-data and AI based recommendation serivce.

Besides, requests of a new system are coming from the customers, including real customers and cloth co-ordinators. They would like to get the user experience in advance before purchasing the items because the new system can combine the user photo and recommended clothes,




-bash: cd: /work/tao: 그런 파일이나 디렉터리가 없습니다
invain@u1604:~$ vmstat 1
procs -----------memory---------- ---swap-- -----io---- -system-- ------cpu-----
 r  b   swpd   free   buff  cache   si   so    bi    bo   in   cs us sy id wa st
 1  0    768 318640 1148848 12215800    0    0    50    51  112  139  2  1 97  0  0
 0  0    768 317924 1148848 12215920    0    0     0     0  382 1255  1  1 98  0  0
 0  0    768 317660 1148848 12215800    0    0     0     0  410 1284  2  1 98  0  0
 0  0    768 317400 1148848 12215800    0    0     0     0  354 1206  1  1 98  0  0
 0  0    768 318308 1148848 12216072    0    0     0   384  400 1188  1  0 98  0  0
 0  0    768 317276 1148848 12215784    0    0     0     0  424 1232  2  1 98  0  0
 0  0    768 317032 1148848 12215784    0    0     0     0  366 1238  1  1 98  0  0
 0  0    768 316636 1148856 12215784    0    0     0    16  352 1183  2  0 98  0  0
^C

-bash: cd: /work/tao: 그런 파일이나 디렉터리가 없습니다
invain@u1604:~$ vmstat 1
procs -----------memory---------- ---swap-- -----io---- -system-- ------cpu-----
 r  b   swpd   free   buff  cache   si   so    bi    bo   in   cs us sy id wa st
 1  0    768 318640 1148848 12215800    0    0    50    51  112  139  2  1 97  0  0
 0  0    768 317924 1148848 12215920    0    0     0     0  382 1255  1  1 98  0  0
 0  0    768 317660 1148848 12215800    0    0     0     0  410 1284  2  1 98  0  0
 0  0    768 317400 1148848 12215800    0    0     0     0  354 1206  1  1 98  0  0
 0  0    768 318308 1148848 12216072    0    0     0   384  400 1188  1  0 98  0  0
 0  0    768 317276 1148848 12215784    0    0     0     0  424 1232  2  1 98  0  0
 0  0    768 317032 1148848 12215784    0    0     0     0  366 1238  1  1 98  0  0
 0  0    768 316636 1148856 12215784    0    0     0    16  352 1183  2  0 98  0  0
^C

-bash: cd: /work/tao: 그런 파일이나 디렉터리가 없습니다
invain@u1604:~$ vmstat 1
procs -----------memory---------- ---swap-- -----io---- -system-- ------cpu-----
 r  b   swpd   free   buff  cache   si   so    bi    bo   in   cs us sy id wa st
 1  0    768 318640 1148848 12215800    0    0    50    51  112  139  2  1 97  0  0
 0  0    768 317924 1148848 12215920    0    0     0     0  382 1255  1  1 98  0  0
 0  0    768 317660 1148848 12215800    0    0     0     0  410 1284  2  1 98  0  0
 0  0    768 317400 1148848 12215800    0    0     0     0  354 1206  1  1 98  0  0
 0  0    768 318308 1148848 12216072    0    0     0   384  400 1188  1  0 98  0  0
 0  0    768 317276 1148848 12215784    0    0     0     0  424 1232  2  1 98  0  0
 0  0    768 317032 1148848 12215784    0    0     0     0  366 1238  1  1 98  0  0
 0  0    768 316636 1148856 12215784    0    0     0    16  352 1183  2  0 98  0  0
^

--------------------------------------------------------------------------------------

모바일 제조회사들은 새 스마트폰을 출시할 때마다 사용자에게 더 빠른 앱 론칭 속도와 앱 반응 속도를 제공하기 위하여 물리 메모리 용량을 증가시킨다. 그럼에도 불구하고, 스마트폰의 애플리케이션수가 증가하기 때문에 앱들 간의 메모리 경쟁이 여전히 발생한다. 서버 환경은 물리 메모리를 쉽게 추가할 수 있는 메모리 슬롯이 있다. 그러나 스마트폰은 소형화 및 저전력 때문에 그러한 메모리 슬롯이 없다. 이에 안드로이드와 같은 모바일 플랫폼은 가용 메모리를 확보하기 위하여 2개의 메모리 관리 장치를 제공한다. 첫째 SWAP 장치는 기존의 프로세스를 죽이지 않고 가용 메모리공간을 확보한다. 모바일 환경에서 이러한 SWAP 디바이스의 채택 배경은 실행중인 앱들이 사용자 허가없이 운영체제에 의해 죽는 문제를 개선하는 것이 제품의 중요한 요구사항이기 때문이다. 둘째 OOMK 장치는 실행중인 프로세스들을 죽여서 가용 메모리 공간을 확보한다. 이 섹션에서 우리는 운영체제의 메모리 회수 기법들, 가용 메모리 관리 기법들의 장단점 등을 자세히 설명한다. 


atc, 2018, fasttrack
atc, 2020, marvin
atc, 2020, acclaim
atc, 2021, asap


사물 인터넷은 물리적 환경과의 상호 작용과 다양한 이기종 개체를 상상합니다. 인터넷에 연결된 스마트 개체의 증가하는 편재성을 활용하여 강력한 서비스와 응용 프로그램을 구축할 수 있는 유망한 기회를 제공했습니다. 이러한 환경에서는 물리적 개체가 제공하는 서비스의 상당한 다양성, 대규모, 동적 동작 및 지리적 분포로 인해 원하는 서비스를 찾는 것이 어렵습니다. 본 논문에서는 요청자의 서비스 품질 요구와 변화하는 컨텍스트 요구 사항을 기반으로 신뢰할 수 있는 서비스를 효과적으로 찾을 수 있는 분산된 의미 기반 서비스 검색 프레임워크를 제안합니다. 제안된 서비스 검색 시스템은 완전히 분산된 P2P 아키텍처를 기반으로 하며 확장 가능하고 강력하며 신뢰할 수 있는 두 가지 검색 접근 방식을 포함합니다. 또한 추가 인프라 오버헤드를 추가하지 않고 제안된 서비스 검색 시스템과 원활하게 통합되는 효율적인 신뢰 전파 메커니즘이 제안됩니다. 포괄적인 시뮬레이션 연구는 제안된 프레임워크의 효율성을 입증했습니다.

DECENTRALIZED DISCOVERY INFRASTRUCTURE


DDI는 완전히 분산된 P2P 아키텍쳐를 기반으로 확장가능한 2개의 검색 접근 방식을 (예: a social recommendation-based model and a decentralized locality-preserving model) 제안한다. 이 논문은 컨텍스트 요구사항을 기반으로 신뢰할수 있는 서비스를 효과적으로 찾을수 있는 의미기반의 서비스 검색 프레임을 제안한다. 

Austin Z. Henley, KΙvanç Muçlu, Maria Christakis, Scott D. Fleming, and Christian Bird. 2018. CFar: A Tool to Increase Communication, Productivity, and Review Quality in Collaborative Code Reviews. Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems. Association for Computing Machinery, New York, NY, USA, Paper 157, 1–13. DOI:https://doi.org/10.1145/3173574.3173731
 


만약 연구자의 꾸준한 탐구는 무엇인가의 문제를 찾을수 있는 근간이지 싶다. 
그러한 연구자들은 공부한 배경지식과 다양한 기술경험을 토대로 새로운 아이디를 설계하는 것이 중요하다. 
그리고나서, 그 설계가 유의미한 아이디어라는 가정하에 누가 곰국을 얼마나 많이 반복하여 끓여 내어 진짜 곰국을 만들었느냐?가 
좋은 학회에서 논문 reject, 또는 accept의 길로 나뉘는거 같다.  
만약에 진짜 이렇게 까지 곰국을 끓일수 있나? 할정도로 누군가 징글징글하게 유일무이의 곰국을 끓여 낸다면, 
그들의 노력은 best paper으로 선정되느냐? 안되느냐? 보답 될거 같다. 
이건 마치 긴 터널에서 보이지 않는 출구 찾아 끊임없이 헤매는 고된 여정인데, 다른 방법도 없다. 진리 같다. ;)

/www.unb.com.bd/category/Tech/virtual-ram-types-advantages-disadvantages-of-virtual-memory/78919 5/7
할 수 있는 가장 심각한 문제입니다.

-----------------------------

가상 메모리 (SWAP)의 단점?
조금 이상하게 들릴지 모르지만 가상 메모리에는 몇 가지 단점이 있습니다.
가상 메모리를 지원하는 시스템을 갖기 전에 사용자는 이러한 모든 단점을알아야 합니다. 
따라서 그들은 얼마나 많은 것을 기대하고 또한 한계를 알게 될 것입니다.
- 시스템이 가상 메모리를 사용하는 경우 애플리케이션 실행 및 실행 속도가 느려질 수 있습니다. 가상 메모리가 작업을 실행하기 때문입니다.
- 앱 간에 전환하는 데 시간이 더 오래 걸릴 가능성이 큽니다.
- 가상 메모리는 사용 가능한 하드 디스크 공간의 양을 줄입니다.
- 시스템 안정성에 부정적인 영향을 미칩니다.
- 자체적으로 실행하기에 충분한 물리적 RAM이 없는 시스템에서 더 큰 프로그램을 작동할 수 있습니다.
- RAM 수준에서 지원을 제공할 수 없습니다.
- 시스템의 전반적인 성능에 해로운 영향을 미칩니다.
- 장기 데이터 저장에 활용될 수 있는 저장 공간을 차지합니다.



. 이때, 자주 사용되지 않는 앱들의 자동 실행을 차단하는 방법을 시도할 수 있으나, 대부분의 모바일 앱들이 공지 기능을 사용하고 있기 때문에 이 방법은 스마트폰의 사용자 경험을 저하시킨다.

----------------------------------------------------------------------------
----------------------------------------------------------------------------
----------------------------------------------------------------------------
----------------------------------------------------------------------------
----------------------------------------------------------------------------
----------------------------------------------------------------------------
----------------------------------------------------------------------------
----------------------------------------------------------------------------
----------------------------------------------------------------------------
----------------------------------------------------------------------------
----------------------------------------------------------------------------


-
이상.

End of line. 

==> workspace/comment-myungjoo-211217.txt <==
ATC22 / SWAM / General Comments
===============================
   2021.12.17
   
1. Text in figures are not very readable.
   a. 글씨 크기, 폰트를 통일 하시는 것을 추천합니다.
   ATC Format Requirement 에 Figure 내 폰트/크기에 대한 규정도 있을 수 있습니다.
   색상/폰트가 하나의 Figure 내에서 다양하면 읽기 힘들고 난잡해 보입니다.
   특히 글자 간 간격도 주의하시고요. (특히 Figure 1)

2. Charts are not very readable.
   Figure 2 의 오렌지 색은 보다 명확한 생상을 추천드립니다.
   파란색도 약간 더 선명해 지는게 읽기 편할것 같네요. 특히 종이에 프린트하시는
  분들 입장에서는요.

3. If you need further space.

   Figure 5 can be "pressed".

4. 필요 없는 수식어들 정리 예제

[Line 31] In a computing environment, limited memory space is well known as one of the most sinificant variables affecting the system's overall performance.
  --> The limited size of memory significantly deteriorates overall performance of computing devices.
    : CS논문이니 computing 이 굳이 강조될 필요 없음
    : one of the most significant == a significant
    : affecting ... 성능을 좋게한다는건지 안좋게 한다는건지 표현 안한 것임.
    : 굳이 "영향을 미친다" 가 아닌 "영향미 미친다고 잘 알려져 있다"라고 길게 표현할 필요 없음

[Line 39] In addition, in a mobile environment, as the user installs more apps, the memory space required to run the apps inevitably become insufficent.
   ( [그 앱들을 실행하기 위해 필요한 메모리가](주어) 점점 모자르게 됩니다?)
   ( 그 앱들을 실행하다 보니 [메모리가](주어) 점점 모자르게 됩니다.. 라고 쓰셔야 하는것 맞죠?)
  --> As more apps are installed for a mobile phone, more size of memory is required; most apps runs as background~\cite{뭔가추가}
    : 앱을 깔수록 Storage가 아니라 Main memory가 부담된다는 언급이 짧게 (10단어 이내)라고 여기서 한번 나와야 논리적으로 이어집니다.

[Line 41] To solve this problem with a  software  approach, the operating system has been using two solutions since 2008 ...
  --> Two types of operating system approaches have been addressing this issue since 2008 ...
    : solve라고 하면 "이미 해결했다면서 무슨 논문이 또 나오냐?" 라고 이해하게 됨.
    : problem 보다는 issue가 논문에서는 적합함 (problem이면 보다 심각하다고 지나치게 크게 떠드는 느낌)
    : OS도 SW이니 반복하여 표현할 필요 없음.

[Line 45] First, it is a method to secure the available memory space by moving the memory space of the program being used to swap space of the storage
    ZRAM and SWAP methods secure memory space by migrating used space to swap spaces of the storage or compressed memory.
Second, .. 쪽도 마찬가지...
    (first == ZRAM/SWAP, second == LMK/OOMK 인것 빨리 연결 안될 수 있음)
    (표현상 의미가 중복된 점이 꽤 있음)

[Line 64] Therefore, in this paper, we propose SWAM
  --> We propose SWAM

    : 문단 바뀌는데 Therefore로 시작할 필요 없으며 군더더기로 보임
    : 저자가 하는 이야기는 다 in this paper임 :)


End of line. 

==> workspace/meeting-note.txt <==

    **** 이전 내용 생략 (여기에 추가예정) *****

#### 11/29 (mon) , 미팅 안건: 
0. intro v3-2 로 초반 인기몰이 어떤가? 
   - 중요한 문제를 풀었다는 것을 강조하자. 
1. mobisys/atc 학회 제출 시간 조율 중 어딜 공략? 
   - let's go to the atc conf.
   - mobisys (12/20/2021), https://www.sigmobile.org/mobisys/2022/ 
   - usenix atc (01/13/2022),  https://www.usenix.org/conference/atc22/
2. 페이지 수 분량 조절 (어디를 줄일것인가?)
   - 12 pages for mobisys
   - 12 page for atc 
3. BP 가 가능한가? 개선영역, 취약점이 어디인가?
   - none
4. author affiliation 강조 (어딜 넣으면 좋을까?) 
   - 임근식: Observ. (실험환경) , 실험
   - 강동현: 실험 (workload)
5. to-do: 
  a. github source (artifact eval.), 
  b. 영문 작업 (좋은 딥러닝 툴 없나) 이상.


## 12/01

SO file (in the storage)
SO page (in the memory)


## 12/02 (Thu)
동현: background , observe. related work
근식: 이외의 모든 섹션, 영문화 작업.


## 12/13
1. ATC 2022, ~ max 11 page, 어디를 제거할 것인가?
   - discussion section, branching.
2. best paper으로 가기 위해 부족한 부분이 무엇인가?
   - 틈이 있음. (단락별 연결이 부자연스럽다.)
3. 회사 사람을 (신규 랩장, 함마스터) 포함 전략은?
   - 회사 결재는 늦어도 12/20까지 상신해야 절차 가능함. 
   - 신규랩장, 함마스터 넣는게 좋음. (상황 살펴보자.)
4. 깃허브 소스 공개를 어디 까지 할까? 듀얼 라이센스? 
   - https://www.github.com/mobile-swam/
   - 오픈소스 + 듀얼라이센스 공유
5. mobisys22 + atc22에 abstract 미리 등록하자.
   - abstract 등록해놓았음.
6. 기타 등등.



#### 12/15 (엄영익 교수님 미팅)

1. 저자 리스트 (5명): 임근식, 강동현, A, 함명주, 엄영익
2. ATC 마감 기한 ( ~ 2022-01-13)
3. 특허 제출 절차

1주일 안에 교수님이 검토 결과를 얘기해주시기로 함. 


#### 12/17 (함명주 마스터, 미팅)
1. 수식어구들이 많아서, 이 부분들을 정리하면, 반 페이지 정도를 줄일수 있을거 같다. 너무 좁혀 놓은 섹션,줄간격을 넓히자. 
그리고, 공간 여유가 되면 discussion을 살리자.

2. 그림들의 폰트 사이즈들을 통일되게 만들자. 그리고 색상은 선명하게 빨강, 파랑으로 만들도록 하자. 

3. Storage-Class SWAP섹션, NAND cell의 수명 관련하여, 공정률 개선이 아닌 Over-Provisioning 으로 표현을 하도록 하자. 이유: nand cell의 수명 자체가 늘어난게 아니고, nand cell의 안정성(예제: 100회중에 57회째 빠개짐)이 개선된것이므로, wear-leveling과 같은 over-provisioning 개선으로 표현하자. 
4. 특허는 리눅스 커널 소스에 기반하여 구현을 하기 때문에 GPL 라이센스 이슈가 있으므로 IP(특허) 확보 주장이 법적으로 힘들다라는 뉘앙스로 특허 검토 절차를 SKIP하도록 하자. 

5. SO file과 SO page에 대한 간단한 설명이 있고, 사용되면 좋지 않을까? 한다. 


#### 12/19, (엄영익 교수님, comment)

색상별 의미
* 파랑색: replace (newly)
* 빨강색: modify



#### 2022/01/03 (엄영익 교수님, webex 미팅)

* 요약: 리뷰어들을 이해시키기 위해 노력하자

* 전체적으로
- Writing 한 사람만이 알 수 있는 표현들 다수; 제3자가 이해할 수 있도록 writing 개선 필요
- 지나치게 투박한 표현들 개선 필요
- Academia 논문이라기보다는 Samsung 내부 보고문서 느낌
- 이 논문이 mobile platform에 대한 얘기인지, 
  Android에 대한 얘기인지 명확히...


* 용어
- mobile device platform, mobile platform, mobile device, smartphone, Android smartphone, ...
- smartphone 이라는 단어 사용 배제
- Samsung 제거
- 각종 용어 통일 필요 (같은 의미의 용어/표현인 경우 통일하는 것이 바람직)


* 주제
- Swap/ZRAM + LMKD/OOMK 모두 활용?
- New idea는 무엇인가? Contribution은 무엇인가? 등등 명확히 드러나도록 제시


#### 2022/01/06 (엄영익 교수님)
   discontiguous allocation of swam/swap file
   ===========================================

DRAM Speed Ratings
http://209.68.14.80/ref/ram/timingRatings-c.html

rm -rf ./swapfile-512mb
time dd  if=/dev/zero  of=./swapfile-512mb  bs=1M  count=512
time mkswap  ./swapfile-512mb
cat /proc/swaps
time swapon  ./swapfile-512mb   
cat  /proc/swaps
time swapoff /work/swapfile-512mb


----------- 실험결과: with 512MB --------------------------------------------------


root@u1804:/work# rm -rf ./swapfile-512mb
root@u1804:/work# time dd  if=/dev/zero  of=./swapfile-512mb  bs=1M  count=512
512+0 records in
512+0 records out
536870912 bytes (537 MB, 512 MiB) copied, 0.231466 s, 2.3 GB/s

real	0m0.232s
user	0m0.000s
sys	0m0.232s
root@u1804:/work# time mkswap  ./swapfile-512mb
mkswap: ./swapfile-512mb: insecure permissions 0644, 0600 suggested.
Setting up swapspace version 1, size = 512 MiB (536866816 bytes)
no label, UUID=eddc901e-dd21-4702-a468-940a7f45dafb

real	0m1.005s
user	0m0.000s
sys	0m0.099s
root@u1804:/work# cat /proc/swaps
Filename				Type		Size	Used	Priority
/dev/sda3                               partition	4194300	0	-2
root@u1804:/work# time swapon  ./swapfile-512mb
swapon: /work/swapfile-512mb: insecure permissions 0644, 0600 suggested.

real	0m0.013s
user	0m0.000s
sys	0m0.013s
root@u1804:/work# cat  /proc/swaps
Filename				Type		Size	Used	Priority
/dev/sda3                               partition	4194300	0	-2
/work/swapfile-512mb                    file		524284	0	-3
root@u1804:/work# time swapoff /work/swapfile-512mb

real	0m0.021s
user	0m0.002s
sys	0m0.000s
root@u1804:/work# 

----------- 실험결과: with 256MB --------------------------------------------------
root@u1804:/work# rm -rf ./swapfile-256mb
root@u1804:/work# time dd  if=/dev/zero  of=./swapfile-256mb  bs=1M  count=512
512+0 records in
512+0 records out
536870912 bytes (537 MB, 512 MiB) copied, 0.240031 s, 2.2 GB/s

real	0m0.241s
user	0m0.004s
sys	0m0.237s
root@u1804:/work# time mkswap  ./swapfile-256mb
mkswap: ./swapfile-256mb: insecure permissions 0644, 0600 suggested.
Setting up swapspace version 1, size = 512 MiB (536866816 bytes)
no label, UUID=e06cec25-dff8-4c20-878c-c7842bc19a51

real	0m1.012s
user	0m0.004s
sys	0m0.054s
root@u1804:/work# cat /proc/swaps
Filename				Type		Size	Used	Priority
/dev/sda3                               partition	4194300	0	-2
root@u1804:/work# time swapon  ./swapfile-256mb
swapon: /work/swapfile-256mb: insecure permissions 0644, 0600 suggested.

real	0m0.021s
user	0m0.000s
sys	0m0.021s
root@u1804:/work# cat  /proc/swaps
Filename				Type		Size	Used	Priority
/dev/sda3                               partition	4194300	0	-2
/work/swapfile-256mb                    file		524284	0	-3
root@u1804:/work# time swapoff /work/swapfile-256mb

real	0m0.021s
user	0m0.002s
sys	0m0.000s
root@u1804:/work# 
root@u1804:/work# 


----------- 실험결과: with 128MB --------------------------------------------------
root@u1804:/work# 
root@u1804:/work# time dd  if=/dev/zero  of=./swapfile-128mb  bs=1M  count=512
512+0 records in
512+0 records out
536870912 bytes (537 MB, 512 MiB) copied, 1.00838 s, 532 MB/s

real	0m1.055s
user	0m0.000s
sys	0m0.323s
root@u1804:/work# time mkswap  ./swapfile-128mb
mkswap: ./swapfile-128mb: insecure permissions 0644, 0600 suggested.
Setting up swapspace version 1, size = 512 MiB (536866816 bytes)
no label, UUID=f2f83dcd-4a87-48ba-a9e9-a907b6bd33ba

real	0m0.260s
user	0m0.000s
sys	0m0.009s
root@u1804:/work# cat /proc/swaps
Filename				Type		Size	Used	Priority
/dev/sda3                               partition	4194300	0	-2
root@u1804:/work# time swapon  ./swapfile-128mb
swapon: /work/swapfile-128mb: insecure permissions 0644, 0600 suggested.

real	0m0.019s
user	0m0.004s
sys	0m0.015s
root@u1804:/work# cat  /proc/swaps
Filename				Type		Size	Used	Priority
/dev/sda3                               partition	4194300	0	-2
/work/swapfile-128mb                    file		524284	0	-3
root@u1804:/work# time swapoff /work/swapfile-128mb

real	0m0.019s
user	0m0.002s
sys	0m0.000s
root@u1804:/work# 




* 1) Question.  
   SWAM file은 swap file system이 아닌 
   ordinary file system에 저장되는 ordinary(regular) file인 것으로 보이는데
   그렇다면 swap file system에서와 달리 각 file block들이 discontiguous allocation 될 것이고
   이로 인한 문제는 없는지 (swap-in/out time 증가 등) 임수석 의견을 듣고자 합니다.
   
   
* 1) Answer:
     기본적으로 swam file의 fragmentation 핸들링은 파일시스템 (예: ext4, btrfs)에 의존합니다. 
     swam file의 경우에 디자인에서, 적정 사이즈 (디폴트: 100M ~ 1GB)로 생성하도록 설계하고 있으며, 
     구현 측면에서, 예를들어, 1GB의 swam file을 생성시, contiguous하게 65개의 extents 생성합니다.
     즉, 페이지들의 contiguous 범위를 디스크 블록들의 contiguous 범위에 맵핑합니다. 
     swam file는 single file이 아닌 적정 필요사이즈만큼 동적으로 multiple swam file을 생성함에 있어,
	 여러개의 swam file의 생성관련하여 discontiguous allocation에 대한 이슈이라면, 
     여러개 swam file들의 생성으로 안게되는 swap-in/out 비용은 적정 사이즈의 동적 생성/삭제 덕에 trivial하며,  
     swam file의 생성/삭제시 우리가 부담하게 되는 비용은 수 nano sec 비용입니다. 
     (우리는 swam file의 extents 의 갯수및 채워지는 내용의 연속 증가는 filefrag으로 점검하였습니다.)

https://github.com/torvalds/linux/blob/v5.15/mm/swapfile.c#L2356
`swap extent' is a simple thing which maps a contiguous range of pages
 * onto a contiguous range of disk blocks. An ordered list of swap extents
 * is built at swapon time and is then used at swap_writepage/swap_readpage
 * time for locating where on disk a page belongs.

According to https://wiki.archlinux.org/title/Swap#Manually 
    the swapfile needs to be contiguous because it won't query the filesystem on writes.
	
sudo chmod 600 /swapfile
sudo mkswap /swapfile
sudo swapon /swapfile

swapon --show
NAME      TYPE       SIZE USED PRIO
/dev/sda3 partition    4G   0B   -2
/swapfile file      1024M   0B   -3

filefrag -v /swapfile 

Filesystem type is: ef53
File size of /swapfile is 8589934592 (2097152 blocks of 4096 bytes)
 ext:     logical_offset:        physical_offset: length:   expected: flags:
   0:        0..    2047:   16824320..  16826367:   2048:            
   1:     2048..    6143:   16818176..  16822271:   4096:   16826368:
   2:     6144..    8191:   16850944..  16852991:   2048:   16822272:
   3:     8192..   10239:   16855040..  16857087:   2048:   16852992:
   4:    10240..   14335:   16859136..  16863231:   4096:   16857088:
   5:    14336..   16383:   17424384..  17426431:   2048:   16863232:
   6:    16384..   20479:   17420288..  17424383:   4096:   17426432:
   7:    20480..   24575:   17459200..  17463295:   4096:   17424384:
   8:    24576..   30719:   17655808..  17661951:   6144:   17463296:
   9:    30720..   43007:   17682432..  17694719:  12288:   17661952:
  10:    43008..   45055:   17704960..  17707007:   2048:   17694720:


#### 2022/01/08 ( about e4defrag)

* EXT4 : Defragmentation Tools

Use e4defrag to defrag your files. e4defrag is in the e2fsprogs package.
e4defrag - online defragmenter for ext4 filesystem.
e4defrag  reduces  fragmentation  of  extent  based file. 
The file targeted by e4defrag is created on ext4 filesystem made 
with "-O extent" option  (see  mke2fs(8)).   
The  targeted file gets more contiguous blocks and improves the file access speed.
e4defrag does not support swap file.

https://www.kernel.org/doc/ols/2007/ols2007v2-pages-179-186.pdf
(ext4 online defragmentation, e4defrag)

http://e2fsprogs.sourceforge.net/ 
$ e4defrag /path/to/myfiles
$ e4defrag -c /path (only prints the first 5 fragmented files found.)
$ e4defrag -v /path (to see how it reduces extent counts.)
$ sudo fsck.ext4 -y -f -v /dev/<disk/partition> (to check fragmentation stats.)


#### 2022/01/12

# 수정사항: 
1. table3  수정하기 
   , swapping, killing,  N/A 또는 '-' 으로 표시 (nvram 필드)
   
2. related work (nvram)
   nvram vs nand 비교한다. 그리고 industry에서는 nand으로 연구한다. 
   

3. related work (table)
   - related work의 테이블은 (제거하지 않과) 유지를 하돼, 테이블을 보는 사람이 한눈에 잘 이해가 되도록 개선을 하여 제출 하자. 


#### 2022/01/13  (엄영익 교수님)

1. SWAM의 잘이해할수 있도록, 전체 operation flow을 그림으로 하나 만들자ㅣ
   - 논문 리비젼 단계때 이 그림을 추가하여 SWAM의 전체 동작 구조가 어떻게 되는지 설명하여 reader에게 도움을 주고, 내용을 clear하게 정리하자. 


#### 2022/04/08 (엄영익 교수님)

1. Q8. 특히, On-demand Swap과 OOM Cleaner가 모두 so page들을 reclaim 한다고 설명하고 있는데
   둘 간에 어떤 차이가 있는지 명확히 설명 부탁합니다. (지난번에도 잠시 토의했던 사항임)
   어디까지가 On-demand Swap의 역할이고, 어디부터 OOM Cleaner의 역할인지 설명 부탁합니다.
   그리고, 각각이 RAM-class swap을 하는지 storage-class swap을 하는지 아니면 둘 다 하는지에
   대해서도 설명이 필요합니다.  
A: (1) On-demand Swap은 so page들을 "ZRAM/SWAM files" 영역으로 zram-out/swap-out을 수행하고, 
     (2) OOM Cleaner는        so page들을 "ZRAM/ SWAM files"영역으로부터 swap-clean을 수행합니다. 
   
    위의 전체 동작 flow에서 보여주는바와 같이, 각각  RAM-class swap + storage-class swap 둘다 수행합니다. 

-> 이에 맞게 논문의 Abstract, Intro, Design(Sec.4) 등 모두 수정이 필요합니다.
     A: 넵, 논문을 리비젼시에 위 그림 추가와 함께 해당 부분들을 수정 하겠습니다.  




#### 2022/04/12 (엄영익 교수님)

미팅 때 얘기했지만... author response 작성시 아래 참고하세요.

- Reviewer의 잘못된 comments에 대해서는 확실하게 답변하세요.
  우리 논문의 어디에 그 내용이 있다는 점 포함해서...
  (주로 이런 내용으로 response가 이루어지는 것이 좋겠습니다)

- 우리 논문에 잘못된 내용이 있는 경우에도 명확히 잘못이라고 얘기하고,
  옳은 내용도 같이 제시하세요.

- 마지막 부분에 논문 내용이 명확하도록 개선하면서,
  전체적인 high-level concept이 드러나도록 하겠다고 해 주세요.

종규가 작성했던
sosp rebuttal(500단어 조금 초과)과 
osdi rebuttal(500단어 많이 초과)를 모두 참고하세요.

엄영익...




#### 2022/04/13 (박종규 박사과정)

저는 논문쓸때나 레터쓸때 커미티 중에서 제출하는 논문이랑 비슷한 웍하는 사람 정리해서 최근 publicatipn 대충 읽어보거든요.

그 사람들 논문들을 인용많이 하고, 그 사람들 논문에서 얘기하는 정책이나 방향은 왠만하면 태클 안걸려고해서요. 

혹시 가능성 높이시려몈 리뷰토대로 리뷰어 예상해보면 좋습니다. 

최근 세미나 자료, 발표자료, 논문 찾아보면 도움이 된다. 
리뷰어들이 말하는 방향이나 중요하다고 생각하는 부분을 디펜스하는게 좋다.


#### 2022/04/29 (임근식)
* 픽셀6 + AOSP 12 버젼 기준으로 1개월간의 실험을 하자. (1개월 시간 필요: 4/9 - 5/8)
* OOM Cleaner의 효과를 time별로(일별) 실험하여 그래프를 뽑아내자.
* ATC'22 제출후 나온 커멘트들 및 최근 내용들을 전체 섹션에 걸쳐 다시 읽고, 촘촘히 unclear 부분들을 업데이트 하자. 
* 기존의 그래프 및 추가 실험 결과들을 22년도에 맞춰 업데이트 하자. 
* 리뷰어 커멘트들을 기존 논문에 반영하고, 리뷰어들의 주요 내용들은 반영한 부분들은 파랑색으로 표기하자. 
* 설계/구현 섹션에 SWAM 동작 플로우를 설명하는 그림을 추가하자.
* evaluation 섹션의 그래프들의 중복 표현 및 글자들을 청소하자. 
* 다음 학회 제출이 8월 초인데, 그 이전의 적합 학회는 없을까? 

#### 2022/05/09 (강동현 교수)

* abstract를 줄이는 것을 고려하자. (고려중)
* NAND-swap+LMKD/OOMK ... 이름을 간소화하여, 중복 문장을 줄이면 여백 공간이 많이 확보 가능하다. (WIP)
* 시스템 아키텍쳐 그림(fig. 5)과 동작 플로우 그림을(fig. 6) 하나로 합치는것을 고려하자.
* 다음 제출이 모바일쪽 mobicom이니 Android 타겟이유를 얘기하고, 호환성/이식성도 부연 설명하자. (필요시에 위치를 뒤로 이동시키자.)
* discussion섹션에 zram-swap/so eraser와 nand-swap/isip eraser의 그래프를 추가를 하는 방향으로 가자
* reference에 최근 논문들을 추가하자
* 기타:
  - 여백이 도저히 부족할때, 유사시 테이블2를 표가 아닌 글자로 작성하자. 
  - 논문 섹션의 전체 레이아웃을 한번 재배열(엎어치는 것)도 생각하자. 

#### 2022/06/23 (신동군 교수, 박사과정 예비심사)

심사때 얘기한 swap partition vs. swap file 내용입니다.
내가 착각했는 데, 책이 아니고 Linux kernel 메일링 리스트 내용입니다.

* From: Andrew Morton, Date: Thu Jul 07 2005 
* https://lkml.iu.edu/hypermail/linux/kernel/0507.0/1690.html 
"Linux kernel generates a map of disk blocks at swap-on time and from then on uses that map to perform swap I/O directly against the underlying disk queue, bypassing all caching, metadata and filesystem code."

swapfile을 사용하더라도 일반 file 접근과는 다르게 사용하기 때문에 latency에 문제가 없다는 것입니다.

신동군 드림.


#### 2002/08/03 논문 미팅 내역
-----------------------------
논문 맥락 고쳐야 하는 부분:


abstract:
1. on-demand-swap --> adaptive swap


3. observation:

line316  4가지 오버헤드,

3.1 swapping overhead -->  뭔가의 기능이 동작때문에 발땡하는 cost

라인 336, swapping oeration 조사 -->  response time 맥락을 맞추기
swapping이 발생하는 것때문에 response , swapping으로 인해

라인 342, swapping --> swapping이 operation ????  title링...
booting sequence ---> 일반 사용자 입장에서 실제 앱을 론칭을 할때의 response, --> launch time
launch/response 용어 정의 검토, 그리고 용어를 정확히 구분해서 써자 ,....

라인 345, swap-full fore/background 앱들이 메모리 소비가 많아야 한다.


3.2 memory space ---> 좀더 구체적으로 표현하도록 memory space consumption

line 369,  전체 공간중의 몇%가 사용중이다. (2.46GB)
line 393 kill되는 reclaim ---> 무조건 kill된다고 하는것도 웃길거 가다.
맥락이 물리적으로 표현되어야 할거 같습니다.
라인 394, 너무 과격한거 같다. background reclaim이 발생하는 수행하는 이슈를 현재 메커니즘들은 고려하지 않다.

3.3 SO-symbol
line 408, so look-up cost 와 relocation , reclaimed /zram/swap된것일때
라인 432,  so-symbol 비용이 쓸데 없이 발생한다.


3.4 XML
line 440, hexadecimal, integer 좀더 이해가 잘되도록 쉽게 설명하자.
XML data --> XML Copy???

----------------------------------------



#### 2022/08/07 논문 미팅 내역

launch time/response time 명확히 사용하자.
line 498  업데이트
라인 731, these initial costs --> 앱 ui의 초기화 비용

A SO page is selected as a victim to be swapped out. (a or an)

% ## evaluation of user experience
% 
% 1/3. killed apps
%    - 측정내용: memory space contribution
%    - 측정방법: dmesg/dumpstate 으로 kill된 app수 측정 
%    
% 2/3. launch time
%    - 측정내용: memory space & swapping operation contribution
%    - 측정방법: adb/logcat으로 Process init --> Application.onCreate() -->  Activity.onCreate() 측정
%    
% 3/3. response time
%    - 측정내용: memory space & swapping operation contribution
%    - 측정방법: UI Automator/adb으로 -> wait(Until.findObject()) -> waitForElementById() 측정
 
-------------------------------
# eval.: 측정하기 위한 앱들 14 --> 15개의 global apps으로 변경.
 kakaotalk --------> TikTok
 stock /banking ---> whatapp, viber
 gmail/gcalendar --> bbc news, newyork times
 Telephone     ----> Firefox
   -             --> AngryBird

# 15 applications
YouTube
Netflix
PodCast
Facebook
Twitter
Skype
TikTok
Whatapp
Viber
BBC News
NewYork Times
Cookie Run
Chrome
Firefox


##  how to get the each component contrtibution 
1) 우리는 5.3.1 (killed apps), 5.3.2 (launch), 5.3.2 (response) 의 수치를 얻기 위하 수행한  측정방법 및 측정한 내용은 아래와 같다.  
2) 위의 방법으로 측정할때 우리느 각 컴포넌트의 기여도를 (예: adaptive swap, oom cleaner, eoom killer)
   adb/logcat명령을 이용하여 각 컵포넌트들의 동작을 통한 여유 메모리 공간 (DRAM + SWAP Space {ZRAM+SWAM Region])의 확보 기여도에 대한 데이타를 수집 하고 통계를 내었다. 
   (예시: adaptive swap을 통한 메모리 공간 확보 수치, oom clear 를 통한 메모리 공간 확보 수치, eoom killer를 통한 메모리 공간 확보 수치)
4) 이때 adb/logcat명령하는 출력하는 추가동작으로 인해  발생하는 시스템 오버헤드는 0.1% 미만으로 trivial하다. 
5) 추가로, 동일한 디바이스, 동일한 테스트 방법론으로 각강의 3개컴포넌트를 따로따로 수행하는 작업을 병행하여 효과를 크로스 체크하였다.



#### 2022/08/08 14:30 - 17:30 

https://skku-ict.webex.com/recordingservice/sites/skku-ict/recording/e769dce6f919103ab7bfa63b84fcb82e/playback

자주 사용되는 주요 앱 카테고리들 중에서 top ranked된 앱들을 선정하였다.  
[sim-weblink]에서 가이드 된대로, 카테고리별 top ranked된 구글 스토어의 application을 선택하였다. 

* 25 bg apps:
(e.g, Social:4, Game:5, Communication:4, Music:4, Entertainment:4, Retail:4)

앞에서 설치한 40 applications들을 활성화시켜서 
그들로 하여금 메모리 요청을 하도록 하였다. 

 # TODO: 
 1. intro+eval: line 101 (intro)  and 그림6 (eval.)의 내용이 맞도록 sync해야 한다.  
 - 1안) 프로세스들이 kill되는 횟수를 줄이기 위하여 (글자로 표현) line 101
 - 2안) adaptive swapp이 동작시 얼마나 여유 메모릭 확보되는지 그래프를 추가하자. 
 
 2. design+eval: oom cleaner, 라인 898, oom cleaner의 동작 guarantee 내용이 여기가 맞는가? 다른데 적절한 위치가 있는가? 

#### 2022/08/20 18:00 - 19:00


* 1. 실험셋업 섹션 (low-end & high-end 디바이스): 
우리는 SWAM의 효과를 확인하기 위하여, low-end 및 high-end 디바이스 환경에서 동일한 실험을 하였다. 
우리는 최신의 Pixel 6 디바이스를 이용하여 안드로이드 12 버젼에 우리의 SWAM을 이식하였다. 
이때, low-end 디바이스 환경을 재현하기 위하여 Pixel6 디바이스를 Quacore, 4GB RAM, 64GB eUFS 등의 
환경으로 에뮬레이션 작업을 수행하였다. 

* 2. 실험섹션: OOM Cleaner으로 인해 (론칭시간이 상대적으로 짧은) 애들이 더 자주 종료되는 결과에 대해 
In contrast, the terminations of the background applications (e.g., Dropbox, Google Photos, etc.) that have a lightweight launch cost was a bit more frequent in EOOM Killer than in LMKD/OOMK; but, they were so insignificant that the users could not perceive it.


* 3. Dis-contiguous 블록 할당 비용 VS. SO 파일의 Symbol look-up 비용
애플리케이션에서 사용되는 .so 파일들의 용량은 평균적으로 0.4MB - 40MB 의 용량이다. 
SO 파일들이 대용량의 파일 사이즈가 아니기 때문에 dis-contiguous 블록 할당 비용은 실제로 사소하다. 
반면, So파일들의 Symbol look-up 비용은 SO파일의 사이즈가 아닌 심볼들의 갯수에 의존하기 때문에
일반적으로 SO 파일의 Symbol look-up 비용이 Dis-contiguous 블록 할당 비용 보다 훨씬 비싸다. 
우리는 실험과정에서 실제로 이러한지 확인 하기 위하여, "$filefrag -v /swapfile" 명령을 통하여
logical offset과 physical offset의 정보들을 체크하였다. 
 - 참고: 2022/01/06 (엄영익 교수님) 미팅시의 Q/A 내용
 


#### 2022/09/10 20:00 - 22:00
* 3가지 부분의 내용 업데이트

1) Section 3.5, 
변경전: in Observation 3 and 4, ...
변경후: in Observation 3 (§3.3) and 4 (§3.4), ...

2) Section 5.2, Figure 9, 
변겅전: OOMK
변경후: LMKD/OOMK

3) Section 5.3.2, 
변경전: in §5.2. Now, ...
변경후: in §3.5. Now, ...

4) Section 3
변경전: on popular commercial mobile devices (Samsung Galaxy S9, S10, S20, and S21 \cite{galaxy-s}).
변경후: on popular commercial mobile devices (Samsung Galaxy S9+, S10, S20, and S21 \cite{galaxy-s}).


### 2022/12/23 for final version

% low-launch cost applications (killed): 
% Dropbox, Google Photos, SoundCloud, Adobe Acrobat Reader, GoogleMaps, ... 
%% reviewer C6
%\footnote{In contrast, the terminations of the background applications (e.g., web and network applications) that have a lightweight launch cost was a bit more frequent in EOOM Killer than in LMKD/OOMK; but, they were so insignificant that the users could not perceive it.}.
%
% Q: 백그라운드앱들이 왜 포그라운앱보다 shorter launch time을 가지는가? 
% 백그라운드 서비스 동작은 (1) 포그라운드 앱들처럼 사용자와 상호동작을 위해 요구되는 GUI 처리 및 사용자 환경 설정의 처리 작업이 필요 없기 때문입니다.
% 더불어, (2) 이러한 백그라운드 서비스 동작들은 안드로이드 플랫폼이 내재하고 있는 컴포넌트 위에서 돌아가기 때문에  shorter launch time을 가집니다.
% (부연: 안드로이드에서 그 컴포넌트들이 무엇인가?: Activity, Service, Broadcast Receiver, Content  Provider)  

### 2022.01.20
* Email Title: [MobiCom '23] Update on Camera-Ready Page Limit
* Email Body:
Dear authors,
We are allowing one extra page in the body of the camera-ready paper to
enable you to better address the reviewers' comments. You must, however,
use a 10pt font size.
Best,
PC Chairs.


### 2022.01.21
- 변경전: 12페이지 유지, font size ( 10pt to 9pt)
- 변경후: 10pt 폰트크기 유지,  page limit (12 pages to 13 pages)

* 현재 논문 내용의 가지치기 작업 후보: 
1. figure 캡션, 가지치기
2. #2, observation 시작부분 가지치기 
3. 초록 및 결론 부분 좀더 가지치기 

* 글 내용을 완전하게 keep하는 방법: 
- 이 방법이 될경우 내용 수정이 필요 없음유. (강구중)
1. 논문의 특정 부분들만을 (예: item, 캡션,  알고리즘)을 10 to 9pt로 조정, 
2. 실험섹션의 그림들을 최대한 더 타이트하게 축소하기 



### 2022.01.24
1. abstract: 첫문장 제거
2. intro: 마지막 문장 제거 (rest of ....)
3. design: 섹션 제목을 (예: OOM Cleaner, EOOM Killer) 약어로 작성



### 2022.04.17 

* How do I download the automatically generated files (e.g. .bbl, .aux, .ind, .gls) for my project? 
My publisher asked me to include them in my submission

How to form the video link (overleaf) - 
https://www.overleaf.com/learn/how-to/How_do_I_download_the_automatically_generated_files_(e.g._.bbl%2C_.aux%2C_.ind%2C_.gls)_for_my_project%3F_My_publisher_asked_me_to_include_them_in_my_submission

https://github.com/kohler/hotcrp/issues/215


END OF LINE. 

==> workspace/naming.txt <==

TBA, 
--------------------------------------
2.2  Swapping Mechanism
2.3  Killing Mechanism

- No killing policy
- Killing policy

- Protecting process contexts
- Killing process contexts

- Keep all processes alive.
- Keep only critical processes alive.

- Do not kill processes
- Do kill processes

-------------------------------------
- Memory saving solutions

- 1+2: swapping
- solution 1: (ram-class swap)
- solution 2: storage-class swap

- 3+4: killing
- solution 3: user-space killer
- solution 4: 


... TBA ...


END OF LINE.

==> workspace/overleaf-compile.txt <==



### "Recompile" 버턴 실행시의 Warning 메세지 현황: 2021-12-25

2021-12-25 기준으로 아래와 같이 warning 총 4개입니다. 
4개 모두 현재 의도한 작업으로 인한 warning 메세지 이므로 특이사항 없습니다. 

(1) Package breakurl Warning: You are using breakurl while processing via pdflatex.(breakurl) 
\burl will be just a synonym of \url. on input line 48.
‪/usr/local/texlive/2021/texmf-dist/tex/latex/breakurl/breakurl.sty, 48‬

(2) You have requested package `style/highlight',
‪./style/highlight.sty‬

(3) You have requested package `style/orcidlink',
‪./style/orcidlink.sty‬

(4) Package microtype Warning: \nonfrenchspacing is active. 
Adjustment of interword spacing will disable it. 
You might want to add `\microtypecontext{spacing=nonfrench}' to your preamble.
‪./main.tex





### "Recompile" 버턴 실행시의 Warning 메세지 현황: 2021-12-28, Warning 3개 

(1) \textbf{Package breakurl Warning: You are using breakurl while processing 
via pdflatex.(breakurl) \burl will be just a synonym of \url. on input line 48.
‪/usr/local/texlive/2021/texmf-dist/tex/latex/breakurl/breakurl.sty, 48‬


(2) You have requested package `style/orcidlink',
‪./style/orcidlink.sty‬


(3) Package microtype Warning: \nonfrenchspacing is active. 
Adjustment of interword spacing will disable it. 
You might want to add `\microtypecontext{spacing=nonfrench}' to your preamble.}

==> workspace/page-limitation-20221128.txt <==

#### Mobicom2022, A-Mash (By KAIST, 이선재님), 논문의 페지이 제한 ping-pong 내용



--------- Original Message ---------
Sender : Sunjae Lee <sunjae1294@gmail.com>
Date : 2022-11-28 10:37 (GMT+9)
Title : Re: Mobicom'22, A-Mash 논문의 페이지수에 대해 문의

안녕하세요, 카이스트 이선재 입니다.
먼저 논문 accept 되신것 축하드립니다. 논문 publish 되면 꼭 읽어보도록 하겠습니다.
MobiCom에서는 CRV 시점에서도 12페이지를 유지하도록 하고 있습니다, 
다만, CRV에서는 CFP 때 보다 글자 크기를 1pt 낮춰서 9pt로 작성 할 수 있어서, 1페이지 정도 추가 분량을 작성하실 수 있으 실 것 같습니다.
참고용으로 작년 Camera ready instruction으로 받은 메일 내용 공유해드리겠습니다.
감사합니다.
이선재 드림.


--------- Original Message ---------
Dear Sunjae,
Here are some useful information as you are planning your revisions.

Please note that the final version of the paper should be no more than
12 single-spaced pages for text/figures/tables/appendices, plus 4 pages
for references.

Page limit is also 12 for Challenge, Experience and Verification
camera-ready papers.

In addition, the font size for the final version is 9pt (instead of 10pt
in the original submission) so you have more room to address the
comments of the reviewers.

ACM template can be found at
http://www.acm.org/publications/proceedings-template.

Note that you can communicate with your shepherd via your HOTCRP link
(e.g., add a comment), if you have questions or to submit your revision
plan.

Best of luck with your revisions.
We look forward to receiving your revision plans on June 22.

Best,

Yasamin and Tam  

 
--------- Original Message --------- 
On Sun, Nov 27, 2022 at 1:13 PM 임근식 <geunsik.lim@samsung.com> wrote:
안녕하세요. 저는 삼성리서치에서 근무중인 임근식입니다.

2022년 A-Mash 논문 실적을 보고 이렇게 이메일 드립니다. 
저희 팀이 이번 Mobicom'23에 제출한 (Aug-20-2022) SWAM 논문에 행운이 허락하여, 다행히 Accept (Nov-18-2022)이 되었습니다. 
이제 다음 단계로 Shepherding을 거쳐 Camera-Ready-Version(CRV)를 일정에 있습니다. 

한가지 문의를 하고 싶어 초면에 실례이지만 이렇게 이메일 문의 드립니다. 
제가 Mobicom'23의 CFP공지 (https://sigmobile.org/mobicom/2023/cfp.html) 열람후, 논문을 제출했을때 12페이지이었습니다. 
CRV시점의 최종논문의 페이지도 혹시 12페이지인지 알수 있을지 궁금하여서요. 
Mobicom학회의 경우에 CRV시점에 13페이지 또는 14페이지까지 추가가 가능한지 궁금합니다. 

감사합니다. 
- 임근식 드림.



이상. 

==> workspace/swam-code-diff.txt <==



SWAM  SOURCE QUANTITY
=======================



------------- /work/swam/test/android/android-kernel/private/msm-google -------------------------

git diff --stat 8d962506be4196a4aa92d1ce03541979dc9dbe7a  869297aa77a0d7123a45f4e8d3a010b45ca40837
 Documentation/sysctl/vm.txt   |   66 ++
 MAINTAINERS                   |    6 +
 README                        |   19 -
 README.md                     |   50 +
 fs/proc/base.c                |   62 ++
 fs/proc/internal.h            |    1 +
 fs/proc/task_mmu.c            |  107 +-
 include/linux/mm.h            |   16 +
 include/linux/sched/signal.h  |    3 +
 include/linux/unmap_unit_sz.h |   24 +
 init/Kconfig                  |  108 ++
 kernel/fork.c                 |    3 +
 kernel/sysctl.c               |   31 +
 kernel/taskstats.c            |    3 +
 mm/Kconfig                    |   15 +-
 mm/Makefile                   |    6 +-
 mm/memory.c                   |   19 +
 mm/oom_kill.c                 |    6 +-
 mm/swam/Makefile              |    4 +
 mm/swam/swam_io.c             |  444 ++++++++
 mm/swam/swam_ratio.c          |  195 ++++
 mm/swam/swam_slots.c          |  354 ++++++
 mm/swam/swam_state.c          |  858 +++++++++++++++
 mm/swam/swamfile.c            | 3829 +++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
 mm/unmap_unit_sz.c            |   55 +
 mm/vmscan.c                   |   91 ++
 swam-kernel-build03.gif       |  Bin 0 -> 7679880 bytes
 27 files changed, 6338 insertions(+), 37 deletions(-)



---------/work/swam/third-party ---------------------------------------------------------------
 
git diff --stat fe4907ae0a56ae37617dbb1420c8d050bcb017ad  43d4d162d34aee5f3ac4ee3c366c38e057b822b1

    . . .  . . . OMISSION . . . . . . 
 stress-tool/stress-ng/test/test-vt_stat.c                         |    34 +
 stress-tool/stress-ng/test/test-wait3.c                           |    39 +
 stress-tool/stress-ng/test/test-wait4.c                           |    39 +
 stress-tool/stress-ng/test/test-waitid.c                          |    36 +
 stress-tool/stress-ng/test/test-wchar.c                           |    30 +
 stress-tool/stress-ng/test/test-wcsfunc.c                         |    56 +
 stress-tool/stress-ng/test/test-winsize.c                         |    34 +
 stress-tool/stress-ng/usr.bin.pulseaudio.eg                       |    97 +
 3149 files changed, 733131 insertions(+), 1 deletion(-)

---------------------------------------------------------------------------------------------

End of line.
